Online Influence Maximization (Extended Version)

Social networks are commonly used for marketing purposes. For example, free samples of a product can be given to a few influential social network users (or "seed nodes"), with the hope that they will convince their friends to buy it. One way to formalize marketers' objective is through influence maximization (or IM), whose goal is to find the best seed nodes to activate under a fixed budget, so that the number of people who get influenced in the end is maximized. Recent solutions to IM rely on the influence probability that a user influences another one. However, this probability information may be unavailable or incomplete. In this paper, we study IM in the absence of complete information on influence probability. We call this problem Online Influence Maximization (OIM) since we learn influence probabilities at the same time we run influence campaigns. To solve OIM, we propose a multiple-trial approach, where (1) some seed nodes are selected based on existing influence information; (2) an influence campaign is started with these seed nodes; and (3) users' feedback is used to update influence information. We adopt the Explore-Exploit strategy, which can select seed nodes using either the current influence probability estimation (exploit), or the confidence bound on the estimation (explore). Any existing IM algorithm can be used in this framework. We also develop an incremental algorithm that can significantly reduce the overhead of handling users' feedback information. Our experiments show that our solution is more effective than traditional IM methods on the partial information.

==> exp/Dblp_MaxD_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	100.50	43.134	143.13	30.356	0.132	0.002
2	162.50	4.950	257.19	39.647	0.261	0.002
3	349.50	19.092	429.44	15.535	0.384	0.001
4	540.00	66.468	584.42	4.363	0.503	0.001
5	595.00	96.167	669.35	3.147	0.624	0.002
6	737.00	164.049	783.17	8.266	0.743	0.003
7	842.00	203.647	937.84	2.114	0.865	0.002
8	939.50	193.040	1071.51	11.971	0.985	0.000
9	1055.50	102.530	1190.74	0.424	1.105	0.002
10	1145.50	150.614	1327.32	2.843	1.225	0.002
11	1328.00	36.770	1467.65	4.285	1.347	0.003
12	1498.50	65.761	1538.90	14.453	1.466	0.005
13	1703.50	142.128	1640.32	22.422	1.585	0.005
14	1741.00	142.836	1744.10	18.116	1.705	0.004
15	1793.00	147.078	1862.99	17.692	1.822	0.004
16	1886.50	228.395	1971.98	34.083	1.944	0.002
17	2048.50	214.253	2103.01	27.132	2.066	0.005
18	2181.50	245.366	2227.94	2.454	2.186	0.005
19	2226.00	264.458	2343.06	7.234	2.305	0.008
20	2292.50	239.709	2454.47	1.153	2.425	0.004
21	2617.00	196.576	2576.35	13.520	2.547	0.007
22	2799.50	98.288	2696.60	0.113	2.669	0.006
23	2843.50	98.288	2809.89	18.215	2.790	0.004
24	3023.50	45.962	2923.89	31.643	2.911	0.005
25	3067.50	82.731	3037.52	24.148	3.033	0.001
26	3175.00	121.622	3152.41	28.793	3.154	0.001
27	3246.00	141.421	3261.17	41.337	3.272	0.004
28	3326.00	118.794	3367.66	36.473	3.391	0.003
29	3608.00	395.980	3473.78	24.749	3.514	0.006
30	3751.50	406.586	3574.93	4.158	3.635	0.011
31	3857.00	377.595	3687.72	7.304	3.757	0.013
32	3877.50	378.302	3751.03	30.922	3.877	0.014
33	3907.00	384.666	3855.89	28.235	3.997	0.014
34	4076.00	240.416	3963.36	30.639	4.119	0.016
35	4158.50	256.680	4070.45	49.278	4.238	0.014
36	4234.50	310.420	4131.57	57.785	4.355	0.015
37	4567.00	183.848	4255.87	68.787	4.478	0.017
38	4683.00	151.321	4339.66	64.835	4.594	0.017
39	4749.00	152.735	4436.32	62.324	4.713	0.019
40	4800.50	150.614	4540.24	71.856	4.835	0.018
41	4891.50	79.903	4628.97	58.131	4.955	0.021
42	5044.00	214.960	4703.20	70.682	5.073	0.020
43	5121.50	133.643	4758.93	79.330	5.193	0.021
44	5182.50	137.886	4868.17	80.052	5.311	0.022
45	5240.50	168.999	4969.05	72.811	5.432	0.025
46	5273.00	172.534	5035.67	69.707	5.548	0.028
47	5414.00	226.274	5127.97	73.801	5.665	0.029
48	5441.00	244.659	5183.47	72.585	5.781	0.031
49	5553.50	361.332	5226.88	63.364	5.902	0.035
50	5584.50	324.562	5266.58	50.869	6.020	0.039


==> exp/Dblp_MaxD_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	757.68	419.399	680.69	33.870	0.199	0.008
2	1122.88	444.289	1286.76	7.361	0.373	0.006
3	1592.80	344.729	1838.91	19.778	0.547	0.008
4	2060.52	660.211	2383.20	12.014	0.716	0.010
5	2526.04	452.379	2903.31	36.748	0.886	0.011
6	2882.00	302.415	3436.14	38.771	1.050	0.012
7	3292.52	351.573	3944.45	28.928	1.214	0.008
8	3586.44	403.843	4422.67	14.114	1.379	0.008
9	3921.72	464.824	4883.71	48.720	1.541	0.005
10	4246.88	659.589	5143.13	56.427	1.689	0.007
11	4803.04	374.597	5448.98	98.054	1.843	0.001
12	5033.16	311.749	5806.07	137.129	1.997	0.002
13	5298.48	238.946	6165.05	114.389	2.151	0.001
14	5560.28	210.944	6356.86	165.491	2.296	0.006
15	6195.20	384.553	6638.58	236.435	2.446	0.013
16	6545.44	357.174	7022.73	215.837	2.600	0.017
17	7005.68	166.764	7476.61	188.585	2.757	0.017
18	7375.72	335.395	7904.10	189.929	2.902	0.018
19	7660.40	486.603	8266.78	203.286	3.057	0.020
20	7950.80	367.130	8507.69	286.470	3.205	0.021
21	8398.72	611.053	8854.14	329.936	3.354	0.024
22	8642.04	513.360	9253.93	339.715	3.507	0.025
23	8846.20	469.802	9605.70	289.702	3.656	0.023
24	9125.16	303.038	9971.51	309.833	3.807	0.022
25	9490.36	499.670	10325.40	322.582	3.959	0.028
26	9870.08	421.888	10677.05	311.056	4.110	0.031
27	10150.36	357.796	11024.60	295.712	4.258	0.031
28	10286.32	327.306	11292.30	308.581	4.408	0.031
29	10513.80	118.851	11581.05	275.842	4.559	0.040
30	10706.08	92.094	11900.50	265.448	4.703	0.035
31	11102.52	485.980	12226.10	253.710	4.847	0.034
32	11259.16	380.197	12454.05	241.618	4.995	0.032
33	11499.84	467.935	12659.45	234.830	5.142	0.031
34	11688.16	521.449	12977.00	198.131	5.296	0.032
35	11803.00	456.112	13228.65	200.323	5.445	0.036
36	11952.60	512.115	13456.10	196.717	5.593	0.040
37	12081.96	471.046	13710.25	167.089	5.740	0.037
38	12271.60	430.600	14003.15	129.613	5.884	0.034
39	12729.64	551.939	14338.20	96.449	6.035	0.029
40	12906.08	501.537	14623.55	45.043	6.183	0.026
41	13089.12	517.715	14941.80	3.818	6.330	0.027
42	13349.60	516.471	15254.00	52.043	6.471	0.033
43	13518.56	552.562	15466.10	87.398	6.610	0.031
44	13755.72	376.464	15700.95	13.789	6.753	0.028
45	13908.40	317.350	15896.25	13.930	6.896	0.019
46	13990.24	338.506	16039.65	88.600	7.032	0.025
47	14125.76	317.350	16241.60	66.185	7.173	0.026
48	14212.44	325.439	16429.75	98.359	7.311	0.029
49	14388.00	372.108	16723.75	99.207	7.452	0.029
50	14601.40	420.021	17009.70	51.053	7.594	0.028


==> exp/Dblp_OnlineINC_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	110.00	82.611	13950.48	18180.638	314.335	65.580
2	183.80	87.013	36432.11	28159.008	653.800	186.987
3	291.00	40.012	119259.50	47864.763	1953.235	1716.545
4	315.80	49.322	144481.72	64771.829	2112.715	1697.868
5	386.20	122.698	208394.20	85488.938	2307.863	1684.245
6	425.60	115.781	282830.80	109421.484	2811.860	1717.590
7	480.20	120.450	329322.60	141915.015	3117.193	1869.410
8	555.40	187.709	364677.20	136415.871	3354.407	1955.759
9	632.80	287.168	405595.80	109996.380	3567.698	1848.613
10	739.40	274.909	430163.60	115703.524	3660.083	1809.393
11	767.80	276.996	454253.00	109695.556	3885.272	2009.111
12	851.60	254.090	485239.40	118711.838	3951.714	2014.210
13	886.40	251.472	554886.60	144893.405	4150.380	2023.847
14	916.80	267.488	615369.80	162163.467	4484.857	1880.858
15	941.80	271.559	670143.20	181866.931	4606.646	1886.673
16	1026.20	388.926	737666.00	212633.062	4792.848	1826.259
17	1058.00	392.866	760004.80	218456.350	4967.233	1793.520
18	1141.60	331.323	789777.20	214252.568	5122.181	1731.771
19	1163.40	327.985	846866.80	202371.367	5682.905	1929.775
20	1241.40	335.763	905369.00	229902.883	5809.189	1998.914
21	1284.80	357.870	958637.40	239147.262	5977.627	2037.546
22	1351.40	331.933	1013283.80	231421.023	6122.617	1957.818
23	1423.40	398.352	1069731.20	260121.248	6274.907	1992.336
24	1454.20	388.614	1110422.60	271350.508	6395.700	1935.759
25	1526.60	427.765	1166253.40	282470.877	7316.923	3275.331
26	1559.60	429.371	1242808.60	282612.175	7534.632	3392.762
27	1630.60	404.196	1286999.40	306385.866	7631.773	3403.512
28	1705.80	433.112	1343682.00	318014.766	7794.354	3364.518
29	1742.80	435.330	1377318.00	317229.826	7924.412	3290.830
30	1810.20	462.579	1433046.00	319494.536	8141.416	3292.991
31	1870.00	428.641	1457118.00	309573.616	8241.721	3295.153
32	1919.20	413.797	1487970.00	306377.100	8338.906	3293.920
33	1984.60	398.919	1555192.00	314910.838	8804.119	3216.997
34	2036.00	380.915	1609030.00	286419.285	8973.763	3210.912
35	2064.00	391.255	1664222.00	313136.811	9142.583	3264.175
36	2093.20	400.256	1693896.00	314500.103	9206.201	3270.733
37	2138.00	438.700	1750798.00	317760.521	9288.660	3268.425
38	2190.80	429.345	1789226.00	299858.493	9362.352	3283.694
39	2288.20	513.459	1845246.00	339807.475	9450.180	3311.701
40	2321.60	523.106	1889230.00	342791.229	9663.552	3453.985
41	2365.00	499.352	1942346.00	358738.502	9762.648	3489.434
42	2431.60	499.512	1977658.00	383816.141	9886.020	3448.732
43	2495.40	490.359	2033328.00	392445.943	10067.796	3386.672
44	2552.80	479.184	2074994.00	388882.935	10386.660	3264.092
45	2579.20	481.581	2109096.00	382786.718	11006.148	4080.683
46	2611.40	484.860	2141470.00	378247.077	11166.888	4206.410
47	2702.80	476.453	2185712.00	354223.594	11295.156	4231.354
48	2744.20	451.850	2267760.00	354356.736	11764.836	4191.541
49	2794.60	453.695	2321422.00	349958.480	11915.232	4119.984
50	2840.20	495.394	2377040.00	332693.443	12019.308	4162.019


==> exp/Dblp_OnlineINC_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	694.45	263.256	8900.72	5.077	93.633	0.462
2	1176.40	117.804	87763.15	19521.592	296.276	36.957
3	1802.00	442.366	134077.20	85005.266	513.182	239.054
4	2562.75	311.339	172634.50	30492.566	642.071	95.011
5	3021.75	405.101	230462.00	79153.533	843.870	296.323
6	3522.40	19.233	242145.50	95663.769	1020.156	489.202
7	3901.50	247.629	265377.00	95691.346	1146.105	506.830
8	4414.05	6.010	315411.50	133454.384	1298.733	582.128
9	4651.20	105.783	365277.50	171155.903	1462.398	734.121
10	5447.65	349.806	422785.50	122704.947	1619.664	728.987
11	5658.45	373.847	506830.00	112070.768	1966.206	630.236
12	5900.70	185.121	598304.50	112177.541	2177.754	626.765
13	6143.80	108.187	689688.00	112216.432	2392.116	709.030
14	6612.15	92.560	716584.50	106595.640	2589.351	886.402
15	7242.50	96.167	800250.50	95768.421	2860.062	937.717
16	7815.65	328.168	857194.50	47324.536	3037.968	960.008
17	8157.40	473.620	918407.00	89402.339	3192.165	1097.448
18	8635.10	656.337	1009345.50	89285.666	3465.735	1161.062
19	8802.85	710.430	1092595.00	99737.411	3812.490	1242.788
20	9263.80	740.482	1130475.00	46181.144	3912.864	1142.552
21	9413.15	746.493	1187170.00	94073.486	4099.278	1259.038
22	9692.55	871.509	1213805.00	100387.950	4340.730	1474.886
23	10130.30	1144.382	1267115.00	68949.982	4591.476	1532.841
24	10400.60	1271.802	1322500.00	118115.117	4774.596	1698.304
25	10956.50	1449.710	1333895.00	102014.295	4832.940	1681.613
26	11393.40	1769.464	1360740.00	107678.221	4994.073	1804.348
27	11737.65	2003.870	1417065.00	155132.157	5238.906	2058.521
28	12006.25	1967.807	1499555.00	165173.073	5458.788	2118.367
29	12461.85	1929.341	1530295.00	165158.931	5634.603	2268.621
30	12721.95	1850.003	1560565.00	164027.560	5762.736	2330.262
31	12929.35	1912.512	1620840.00	205414.520	6025.872	2568.308
32	13327.15	1777.879	1703110.00	215625.142	6240.360	2608.291
33	13594.90	1856.014	1758365.00	263970.032	6373.938	2693.797
34	14036.05	1847.599	1789120.00	263750.829	6658.752	2947.430
35	14208.60	1964.201	1849200.00	221649.692	6891.366	3056.729
36	14557.95	2169.757	1879310.00	222243.661	7017.135	3181.365
37	14769.60	2286.359	1907080.00	226146.891	7157.130	3325.254
38	15059.45	2374.111	1936760.00	227179.267	7390.689	3606.062
39	15277.90	2550.817	1996555.00	268424.805	7485.552	3680.304
40	15562.65	2655.398	2056600.00	226542.871	7775.916	3967.242
41	15769.20	2531.584	2080625.00	224753.890	7848.216	3990.238
42	15957.90	2555.625	2125390.00	161446.620	7923.627	3920.925
43	16218.00	2344.059	2185345.00	119592.970	8031.315	3861.036
44	16603.90	1935.351	2241965.00	73037.059	8147.880	3764.325
45	17033.15	1847.599	2271250.00	71163.226	8297.637	3604.043
46	17290.70	1916.118	2329995.00	28036.784	8411.070	3518.549
47	17394.40	1949.776	2388715.00	15026.019	8499.840	3450.455
48	17680.00	1928.139	2477640.00	15485.639	8584.560	3439.509
49	17842.35	1946.170	2566390.00	15881.618	8715.330	3437.175
50	18125.40	2089.218	2624565.00	26976.124	8806.290	3503.445


==> exp/Dblp_Online_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	405.00	468.105	3756.97	5311.185	526.055	106.158
2	479.00	499.217	50196.65	70984.116	1152.055	249.946
3	643.00	541.644	104349.20	38112.773	1961.094	221.572
4	769.00	487.904	150724.00	27465.442	2636.754	55.277
5	916.00	596.798	197068.00	93002.927	3377.370	140.716
6	952.00	582.656	273259.00	93458.303	4376.256	164.250
7	1067.00	697.207	293795.00	97584.978	5269.086	183.244
8	1187.00	849.942	302756.50	84914.332	5986.050	6.080
9	1194.00	845.700	380075.00	84772.204	7150.296	21.052
10	1450.00	528.916	417525.50	137732.380	7981.530	282.420
11	1473.00	513.360	463099.50	182519.109	9098.928	320.608
12	1516.00	548.715	510715.00	224260.330	10228.338	349.233
13	1610.00	449.720	585655.50	220934.807	11489.694	370.514
14	1669.00	482.247	661417.50	221938.898	12801.300	414.124
15	1723.00	468.105	682608.00	221693.532	13940.460	410.051
16	1750.00	455.377	758685.00	223189.770	15358.800	429.355
17	1842.00	531.744	807555.50	262053.066	16635.180	523.245
18	1893.00	567.100	828307.50	263810.933	17812.080	498.510
19	2315.00	637.810	839748.50	279988.122	18662.220	766.772
20	2399.00	750.947	887444.50	241597.881	20115.600	675.259
21	2449.00	759.433	936121.00	281568.506	21620.460	808.944
22	2548.00	820.244	974778.00	226913.395	22680.900	389.177
23	2567.00	796.202	1020679.50	268715.426	24167.040	525.239
24	2885.00	1223.295	1069906.50	229206.542	25702.560	453.538
25	3006.00	1255.822	1089280.00	225114.515	27154.740	462.745
26	3110.00	1117.229	1133946.00	288278.949	28277.760	924.641
27	3239.00	1172.383	1210905.00	288025.805	30094.380	912.974
28	3278.00	1153.998	1225650.00	288287.435	31621.740	918.744
29	3772.00	540.230	1241895.00	286045.906	33175.980	922.393
30	3804.00	545.886	1286945.00	329688.537	34861.680	1000.160
31	3837.00	550.129	1363410.00	329045.070	36736.500	1023.113
32	3927.00	544.472	1382930.00	326089.363	38332.500	1025.234
33	3975.00	598.212	1430945.00	287403.551	40112.340	908.392
34	4164.00	656.195	1507780.00	287283.343	42003.060	962.867
35	4356.00	854.185	1535370.00	293307.893	43602.000	995.917
36	4405.00	864.084	1554605.00	288025.805	45276.120	1046.235
37	4516.00	987.121	1603145.00	250124.882	47247.900	916.029
38	4593.00	1013.991	1687005.00	260052.661	49098.840	906.398
39	4626.00	995.606	1732515.00	301771.961	50901.780	1052.472
40	4685.00	940.452	1780610.00	339764.808	52726.320	1168.593
41	4721.00	912.168	1817205.00	368155.146	54712.500	1374.234
42	4816.00	825.901	1826945.00	381929.586	55779.000	1794.892
43	4892.00	854.185	1874580.00	420601.256	57699.060	1930.105
44	4922.00	879.641	1945370.00	450243.172	59814.840	1992.853
45	5040.00	842.871	1993490.00	490321.984	61698.660	2088.440
46	5109.00	903.682	2013800.00	490024.999	63471.840	2103.501
47	5178.00	984.293	2029325.00	496226.326	65351.820	2115.508
48	5217.00	1008.334	2075235.00	454761.584	67317.780	2063.748
49	5266.00	964.494	2106950.00	499613.367	68707.080	2712.405
50	5328.00	902.268	2122910.00	499189.103	70570.620	2701.417


==> exp/Dblp_Online_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	735.30	278.741	8900.72	5.077	936.330	0.462
2	1245.60	124.734	87763.15	19521.592	2962.758	36.957
3	1908.00	468.388	134077.20	85005.266	5131.815	239.054
4	2713.50	329.653	172634.50	30492.566	6420.708	95.011
5	3199.50	428.931	230462.00	79153.533	8438.700	296.323
6	3729.60	20.365	242145.50	95663.769	10201.560	489.202
7	4131.00	262.195	265377.00	95691.346	11461.050	506.830
8	4673.70	6.364	315411.50	133454.384	12987.330	582.128
9	4924.80	112.006	365277.50	171155.903	14623.980	734.121
10	5768.10	370.383	422785.50	122704.947	16196.640	728.987
11	5991.30	395.838	506830.00	112070.768	19662.060	630.236
12	6247.80	196.010	598304.50	112177.541	21777.540	626.765
13	6505.20	114.551	689688.00	112216.432	23921.160	709.030
14	7001.10	98.005	716584.50	106595.640	25893.510	886.402
15	7645.00	101.823	800250.50	95768.421	28600.620	937.717
16	8240.10	347.472	857194.50	47324.536	30379.680	960.008
17	8719.60	501.480	918407.00	89402.339	31921.650	1097.448
18	9225.40	694.945	1009345.50	89285.666	34657.350	1161.062
19	9408.90	752.220	1092595.00	99737.411	38124.900	1242.788
20	9685.20	784.040	1130475.00	46181.144	39128.640	1142.552
21	9855.10	790.404	1187170.00	94073.486	40992.780	1259.038
22	10262.70	922.774	1213805.00	100387.950	43407.300	1474.886
23	10726.20	1211.698	1267115.00	68949.982	45914.760	1532.841
24	11012.40	1346.614	1322500.00	118115.117	47745.960	1698.304
25	11601.00	1534.987	1333895.00	102014.295	48329.400	1681.613
26	12063.60	1873.550	1360740.00	107678.221	49940.730	1804.348
27	12428.10	2121.745	1417065.00	155132.157	52389.060	2058.521
28	12712.50	2083.561	1499555.00	165173.073	54587.880	2118.367
29	13194.90	2042.831	1530295.00	165158.931	56346.030	2268.621
30	13470.30	1958.827	1560565.00	164027.560	57627.360	2330.262
31	13689.90	2025.012	1620840.00	205414.520	60258.720	2568.308
32	14111.10	1882.460	1703110.00	215625.142	62403.600	2608.291
33	14394.60	1965.191	1758365.00	263970.032	63739.380	2693.797
34	14861.70	1956.282	1789120.00	263750.829	66587.520	2947.430
35	15044.40	2079.742	1849200.00	221649.692	68913.660	3056.729
36	15414.30	2297.390	1879310.00	222243.661	70171.350	3181.365
37	15638.40	2420.851	1907080.00	226146.891	71571.300	3325.254
38	15945.30	2513.765	1936760.00	227179.267	73906.890	3606.062
39	16176.60	2700.865	1996555.00	268424.805	74855.520	3680.304
40	16478.10	2811.598	2056600.00	226542.871	77759.160	3967.242
41	16696.80	2680.500	2080625.00	224753.890	78482.160	3990.238
42	16896.60	2705.956	2125390.00	161446.620	79236.270	3920.925
43	17172.00	2481.945	2185345.00	119592.970	80313.150	3861.036
44	17580.60	2049.195	2241965.00	73037.059	81478.800	3764.325
45	18035.10	1956.282	2271250.00	71163.226	82976.370	3604.043
46	18307.80	2028.831	2329995.00	28036.784	84110.700	3518.549
47	18417.60	2064.469	2388715.00	15026.019	84998.400	3450.455
48	18720.00	2041.559	2477640.00	15485.639	85845.600	3439.509
49	18891.90	2060.651	2566390.00	15881.618	87153.300	3437.175
50	19191.60	2212.113	2624565.00	26976.124	88062.900	3503.445


==> exp/Dblp_Random_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	2.67	1.528	5.15	2.909	0.024	0.000
2	14.00	10.440	12.28	6.838	0.050	0.001
3	18.00	8.544	14.63	6.891	0.077	0.001
4	27.67	13.051	22.92	14.401	0.104	0.002
5	29.67	12.055	27.63	13.809	0.128	0.002
6	53.33	32.501	31.13	12.489	0.152	0.003
7	58.67	33.292	34.97	12.290	0.177	0.002
8	61.00	32.741	39.02	13.651	0.202	0.002
9	67.67	32.929	44.00	16.992	0.226	0.001
10	70.67	33.262	46.62	17.426	0.250	0.001
11	77.67	39.879	51.83	14.290	0.274	0.001
12	78.67	39.879	54.19	14.703	0.297	0.001
13	81.00	40.731	58.68	12.991	0.321	0.001
14	101.67	16.803	62.18	11.628	0.345	0.002
15	103.33	17.898	66.57	12.737	0.368	0.001
16	105.67	16.803	71.07	11.518	0.391	0.002
17	107.33	17.898	73.48	12.076	0.414	0.002
18	115.67	19.732	77.10	11.849	0.437	0.003
19	117.33	18.583	81.94	13.457	0.461	0.004
20	151.00	38.158	121.87	72.924	0.488	0.010
21	155.67	37.072	126.09	74.731	0.512	0.012
22	160.33	33.501	129.67	73.462	0.536	0.013
23	162.33	32.655	134.42	72.540	0.559	0.012
24	166.00	30.414	138.97	71.168	0.583	0.011
25	171.33	30.105	150.10	64.958	0.607	0.009
26	174.00	31.480	155.65	65.827	0.631	0.008
27	176.67	30.436	159.04	68.105	0.654	0.007
28	190.00	31.432	164.09	67.881	0.678	0.006
29	191.33	31.880	166.65	68.242	0.702	0.005
30	194.00	30.199	170.87	67.562	0.726	0.004
31	196.67	30.665	175.45	66.453	0.750	0.004
32	198.33	31.533	177.44	67.217	0.773	0.003
33	203.00	33.451	181.20	68.111	0.796	0.002
34	215.33	27.209	190.70	64.651	0.820	0.002
35	224.67	13.796	197.50	59.096	0.844	0.002
36	226.67	14.468	200.24	58.844	0.866	0.002
37	230.33	15.948	209.38	53.677	0.889	0.002
38	234.00	18.248	212.57	54.799	0.912	0.003
39	235.00	18.248	216.66	56.423	0.935	0.003
40	236.67	18.824	221.37	58.916	0.958	0.003
41	241.67	17.214	226.51	57.204	0.980	0.003
42	246.00	11.533	232.21	52.925	1.003	0.004
43	249.00	12.124	241.45	56.610	1.027	0.004
44	259.67	25.106	248.07	54.342	1.050	0.005
45	261.00	25.060	249.80	54.529	1.073	0.006
46	295.00	59.102	256.07	56.026	1.097	0.007
47	297.33	57.187	259.55	53.961	1.121	0.007
48	304.67	67.263	265.16	58.940	1.145	0.008
49	327.33	76.173	284.77	62.691	1.171	0.011
50	328.67	76.252	287.11	62.678	1.195	0.012


==> exp/Dblp_Random_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	9.00	0.000	20.88	0.000	0.025	0.000
2	55.00	0.000	43.81	0.000	0.055	0.000
3	71.00	0.000	61.10	0.000	0.083	0.000
4	79.00	0.000	78.05	0.000	0.111	0.000
5	95.00	0.000	107.14	0.000	0.141	0.000
6	118.00	0.000	143.57	0.000	0.170	0.000
7	129.00	0.000	163.35	0.000	0.194	0.000
8	154.00	0.000	186.54	0.000	0.219	0.000
9	177.00	0.000	203.79	0.000	0.244	0.000
10	200.00	0.000	247.84	0.000	0.273	0.000
11	213.00	0.000	266.30	0.000	0.297	0.000
12	222.00	0.000	280.85	0.000	0.320	0.000
13	254.00	0.000	304.19	0.000	0.344	0.000
14	265.00	0.000	316.16	0.000	0.368	0.000
15	289.00	0.000	351.64	0.000	0.394	0.000
16	303.00	0.000	372.14	0.000	0.419	0.000
17	311.00	0.000	391.79	0.000	0.444	0.000
18	320.00	0.000	448.55	0.000	0.478	0.000
19	337.00	0.000	479.27	0.000	0.505	0.000
20	345.00	0.000	499.30	0.000	0.532	0.000
21	367.00	0.000	548.79	0.000	0.560	0.000
22	387.00	0.000	577.27	0.000	0.587	0.000
23	398.00	0.000	593.32	0.000	0.614	0.000
24	410.00	0.000	611.71	0.000	0.640	0.000
25	418.00	0.000	622.63	0.000	0.663	0.000
26	427.00	0.000	637.58	0.000	0.685	0.000
27	681.00	0.000	698.87	0.000	0.713	0.000
28	701.00	0.000	747.00	0.000	0.742	0.000
29	707.00	0.000	765.76	0.000	0.769	0.000
30	714.00	0.000	777.24	0.000	0.795	0.000
31	788.00	0.000	798.75	0.000	0.823	0.000
32	831.00	0.000	815.40	0.000	0.850	0.000
33	839.00	0.000	837.52	0.000	0.874	0.000
34	860.00	0.000	856.26	0.000	0.897	0.000
35	891.00	0.000	875.67	0.000	0.920	0.000
36	903.00	0.000	899.81	0.000	0.944	0.000
37	912.00	0.000	916.92	0.000	0.967	0.000
38	945.00	0.000	947.61	0.000	0.992	0.000
39	962.00	0.000	975.14	0.000	1.016	0.000
40	970.00	0.000	994.75	0.000	1.040	0.000
41	1002.00	0.000	1041.16	0.000	1.067	0.000
42	1010.00	0.000	1063.84	0.000	1.091	0.000
43	1042.00	0.000	1105.74	0.000	1.118	0.000
44	1145.00	0.000	1116.56	0.000	1.142	0.000
45	1150.00	0.000	1125.32	0.000	1.166	0.000
46	1162.00	0.000	1141.40	0.000	1.190	0.000
47	1233.00	0.000	1177.12	0.000	1.217	0.000
48	1270.00	0.000	1199.07	0.000	1.243	0.000
49	1310.00	0.000	1223.80	0.000	1.269	0.000
50	1356.00	0.000	1256.68	0.000	1.296	0.000


==> exp/Dblp_Real_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	1864.33	408.007	260.18	3.635	4.051	0.049
2	2823.33	262.788	397.28	2.510	10.245	0.133
3	3647.00	192.468	514.34	8.943	17.106	0.226
4	4309.67	302.327	622.48	5.144	24.579	0.273
5	4883.67	365.232	722.44	1.689	32.514	0.419
6	5588.33	439.181	821.54	5.961	40.751	0.318
7	6083.00	371.132	906.70	5.080	49.661	0.624
8	6717.67	426.732	992.68	6.767	58.379	0.574
9	7322.00	297.973	1071.39	4.021	68.014	0.818
10	7914.67	359.757	1147.90	4.475	78.111	1.316
11	8365.00	242.891	1216.48	9.736	88.854	1.208
12	8824.67	216.472	1280.57	10.876	99.893	0.898
13	9426.67	294.028	1350.00	17.218	111.825	0.711
14	9895.67	387.052	1406.70	16.718	123.899	1.068
15	10208.33	369.102	1457.15	17.714	136.289	1.041
16	10553.67	402.444	1512.18	14.458	148.999	1.556
17	10826.67	479.709	1558.31	23.995	161.968	1.818
18	11265.33	473.747	1612.59	18.221	175.480	2.284
19	11538.33	468.338	1653.98	26.095	189.402	2.649
20	11886.00	501.417	1708.22	31.426	203.226	2.746
21	12119.33	490.217	1756.12	33.437	217.828	3.067
22	12455.33	471.882	1803.18	31.156	232.958	3.590
23	12768.00	509.415	1851.23	31.442	247.688	4.377
24	13157.67	516.310	1897.16	26.294	262.474	4.862
25	13479.67	513.694	1938.43	27.911	277.802	5.523
26	13762.00	509.223	1983.14	30.601	293.171	6.447
27	14049.00	463.006	2027.60	29.564	308.840	6.874
28	14322.00	355.349	2070.39	29.655	326.534	9.189
29	14630.00	370.405	2109.63	28.990	344.240	9.586
30	14910.00	339.554	2149.03	29.749	361.564	8.665
31	15171.33	299.067	2188.55	29.489	378.619	8.664
32	15528.33	268.597	2230.74	24.889	395.600	8.907
33	15785.00	302.947	2269.28	30.779	414.180	9.952
34	16093.00	232.058	2309.86	34.423	433.693	11.591
35	16314.67	258.369	2346.59	29.353	451.635	12.330
36	16613.33	228.047	2386.66	28.390	470.855	12.961
37	16830.33	292.189	2419.79	24.042	489.134	12.327
38	17089.33	289.493	2455.89	24.921	508.354	12.428
39	17336.67	299.395	2494.05	22.574	526.764	11.105
40	17689.00	250.342	2532.74	23.096	546.128	10.929
41	17980.67	228.154	2567.29	17.787	565.578	11.325
42	18281.67	168.049	2603.58	31.158	585.645	12.165
43	18547.67	205.081	2637.78	27.267	605.521	12.540
44	18771.67	191.234	2670.71	30.310	626.922	11.847
45	19028.33	195.792	2703.25	29.604	647.170	12.300
46	19301.33	316.655	2739.18	31.501	667.146	12.386
47	19506.67	381.634	2767.98	31.403	688.462	12.619
48	19658.33	377.308	2795.20	32.154	710.788	13.170
49	19821.67	342.166	2826.35	36.724	733.130	14.866
50	20003.67	318.660	2852.97	40.684	754.656	16.161


==> exp/NetHept_MaxD_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	13.00	4.848	8.33	0.336	0.003	0.000
2	43.20	23.847	33.22	1.757	0.007	0.001
3	125.40	31.077	113.17	2.218	0.015	0.001
4	140.60	29.220	130.89	2.847	0.018	0.001
5	158.00	13.096	143.61	10.320	0.020	0.001
6	189.80	19.254	177.62	2.533	0.023	0.001
7	220.60	15.093	197.05	7.687	0.026	0.001
8	243.60	15.437	226.08	4.264	0.029	0.001
9	271.20	31.995	253.42	4.687	0.032	0.001
10	281.00	33.667	263.49	4.827	0.034	0.001
11	290.20	37.612	275.60	8.699	0.036	0.001
12	309.20	40.090	296.14	8.555	0.038	0.001
13	324.40	35.641	314.18	7.465	0.041	0.001
14	343.40	45.774	331.39	10.223	0.044	0.001
15	368.40	43.867	356.09	8.599	0.046	0.001
16	387.80	48.101	377.40	9.665	0.049	0.001
17	397.40	45.181	393.91	7.821	0.051	0.001
18	426.20	55.306	413.34	10.581	0.054	0.001
19	461.60	48.911	439.80	11.741	0.057	0.001
20	477.80	42.787	457.75	8.841	0.059	0.001
21	496.20	44.314	485.43	17.156	0.062	0.001
22	533.80	36.169	514.05	11.645	0.066	0.001
23	550.60	27.987	531.64	10.500	0.069	0.001
24	565.00	29.732	544.38	9.800	0.072	0.001
25	579.80	33.693	560.56	9.287	0.074	0.001
26	593.20	33.833	577.88	6.978	0.076	0.001
27	607.40	31.134	593.76	7.173	0.078	0.001
28	619.00	29.052	606.06	2.997	0.080	0.001
29	635.00	23.822	620.59	2.876	0.083	0.002
30	647.80	23.669	634.41	2.398	0.085	0.002
31	664.80	24.479	644.57	5.435	0.087	0.002
32	670.80	24.489	653.63	6.147	0.089	0.002
33	679.20	27.298	662.89	4.182	0.091	0.002
34	692.20	24.753	673.92	3.631	0.093	0.002
35	699.60	26.680	683.24	5.079	0.095	0.002
36	706.60	28.041	693.26	4.690	0.097	0.002
37	717.60	23.137	702.17	5.215	0.098	0.003
38	726.00	24.259	710.16	8.452	0.100	0.003
39	746.00	31.329	727.33	8.501	0.102	0.003
40	764.20	30.103	744.56	4.289	0.104	0.003
41	779.40	24.765	759.02	5.816	0.107	0.003
42	798.20	31.547	775.42	3.438	0.109	0.003
43	814.60	19.844	789.51	8.266	0.112	0.003
44	831.00	29.648	801.96	9.743	0.114	0.003
45	841.20	33.282	814.02	8.290	0.116	0.003
46	857.00	45.327	827.99	13.170	0.118	0.004
47	874.40	44.077	846.11	12.160	0.121	0.003
48	890.80	47.225	864.25	14.704	0.123	0.003
49	906.20	46.419	888.37	6.727	0.126	0.003
50	915.60	41.241	899.25	9.354	0.128	0.004


==> exp/NetHept_MaxD_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	133.00	26.730	128.43	2.370	0.012	0.001
2	253.00	24.678	253.32	6.650	0.021	0.001
3	328.60	26.539	340.92	16.810	0.029	0.001
4	441.20	31.027	442.02	17.439	0.037	0.001
5	550.20	34.478	549.80	17.432	0.047	0.001
6	619.60	42.300	625.65	10.800	0.054	0.001
7	676.80	58.653	679.83	15.604	0.059	0.001
8	732.40	70.939	736.56	22.505	0.065	0.001
9	813.20	70.041	807.50	17.710	0.071	0.001
10	904.20	81.742	885.70	28.690	0.078	0.001
11	1002.20	44.268	967.79	25.371	0.085	0.001
12	1049.80	31.284	1022.73	22.088	0.090	0.002
13	1091.60	33.020	1068.38	22.291	0.095	0.002
14	1118.80	30.979	1102.03	22.093	0.099	0.001
15	1160.20	23.210	1140.80	22.864	0.103	0.002
16	1204.20	38.167	1177.50	21.438	0.107	0.002
17	1249.60	46.640	1215.88	25.256	0.111	0.001
18	1278.60	44.859	1253.30	19.769	0.116	0.001
19	1322.60	58.841	1296.53	22.488	0.120	0.001
20	1369.60	52.118	1341.09	16.806	0.125	0.001
21	1408.40	58.102	1381.70	19.113	0.129	0.002
22	1440.20	54.522	1419.14	20.372	0.133	0.002
23	1475.80	54.706	1456.44	17.707	0.136	0.002
24	1515.00	66.185	1495.45	18.094	0.140	0.001
25	1543.00	72.339	1528.84	14.808	0.144	0.001
26	1582.00	82.898	1568.82	14.849	0.147	0.001
27	1623.40	79.475	1607.25	16.764	0.151	0.001
28	1670.60	75.275	1651.70	11.529	0.155	0.001
29	1719.60	64.275	1695.73	9.968	0.159	0.001
30	1758.60	62.828	1729.85	16.544	0.163	0.001
31	1788.60	62.103	1760.74	18.066	0.166	0.001
32	1816.40	66.293	1788.03	16.024	0.170	0.001
33	1841.00	67.209	1818.57	15.731	0.174	0.001
34	1877.40	69.067	1857.78	15.000	0.178	0.002
35	1921.00	68.619	1891.01	15.628	0.182	0.002
36	1952.40	72.964	1923.72	15.368	0.186	0.001
37	1985.00	68.589	1957.90	20.394	0.190	0.002
38	2016.80	70.133	1988.19	18.700	0.193	0.002
39	2051.80	62.771	2028.08	27.918	0.198	0.003
40	2080.80	66.451	2057.69	22.853	0.202	0.003
41	2115.80	73.203	2091.24	26.422	0.206	0.003
42	2146.40	76.683	2119.00	25.132	0.210	0.002
43	2175.00	72.128	2146.29	21.729	0.213	0.002
44	2205.40	72.576	2179.60	20.869	0.216	0.002
45	2250.00	67.030	2215.76	23.645	0.220	0.002
46	2282.40	69.461	2249.90	30.114	0.224	0.002
47	2309.00	72.049	2280.72	29.724	0.227	0.002
48	2337.80	65.793	2307.77	29.233	0.231	0.002
49	2368.60	65.535	2337.53	31.749	0.236	0.003
50	2387.80	68.291	2360.29	35.817	0.239	0.003


==> exp/NetHept_OnlineINC_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	45.00	16.294	23.83	31.052	14.546	0.948
2	102.40	32.184	360.08	313.914	29.910	3.173
3	133.20	26.357	595.93	573.015	43.529	4.590
4	164.80	53.186	904.59	835.004	65.161	13.914
5	196.20	60.928	1161.25	716.085	77.171	12.115
6	225.60	56.761	1209.67	739.211	83.020	11.045
7	276.60	40.759	1471.00	765.459	89.557	7.622
8	307.40	51.325	1492.57	772.124	94.454	8.938
9	326.80	46.912	1664.72	799.850	104.067	6.039
10	375.00	39.718	1905.74	770.357	110.858	9.919
11	403.00	66.479	2174.80	795.949	122.895	13.711
12	432.40	62.472	2373.70	600.590	133.051	18.245
13	463.20	58.675	2656.49	566.791	149.513	29.662
14	485.20	54.385	2989.23	672.277	160.724	37.353
15	511.20	43.740	3101.93	645.127	172.744	38.782
16	532.20	50.236	3133.17	648.336	178.267	38.551
17	551.00	58.707	3320.75	773.304	184.541	39.479
18	572.20	68.842	3487.87	908.976	189.612	39.537
19	592.20	68.269	3698.89	1019.560	200.521	37.517
20	614.60	59.222	3835.52	984.460	213.500	40.209
21	633.80	63.998	4173.82	892.320	224.484	46.924
22	647.80	65.213	4432.39	1015.306	240.285	54.900
23	669.60	45.774	4564.52	1075.694	250.645	57.792
24	684.40	45.687	4801.34	1075.953	260.359	62.563
25	711.40	39.106	5092.36	1054.900	267.224	64.983
26	740.00	44.017	5320.30	1186.820	279.688	68.941
27	756.60	46.263	5422.69	1087.333	285.619	68.805
28	774.00	51.831	5729.12	999.307	296.985	75.631
29	789.20	55.242	5897.01	1163.548	312.659	88.043
30	804.00	51.396	6072.80	1182.276	318.456	89.157
31	827.00	52.797	6312.88	1293.545	326.777	89.983
32	842.60	57.678	6454.73	1419.219	333.041	91.530
33	854.20	55.675	6595.20	1261.381	339.816	91.740
34	873.40	58.952	6609.79	1258.889	344.969	92.206
35	892.00	59.414	6855.32	1424.038	358.074	102.432
36	905.20	61.682	7015.08	1539.797	375.532	108.489
37	915.40	59.973	7112.18	1519.856	382.327	110.248
38	940.20	62.207	7295.26	1455.734	387.856	109.976
39	957.80	70.786	7311.82	1453.432	393.501	110.942
40	969.40	71.185	7446.95	1439.462	403.111	112.078
41	986.80	69.179	7532.45	1367.422	409.299	113.383
42	999.40	70.935	7672.18	1313.211	415.145	113.615
43	1008.40	70.907	7749.50	1249.064	421.076	114.846
44	1018.80	72.088	7854.95	1349.569	426.722	115.518
45	1035.40	70.045	7981.28	1336.217	442.030	110.624
46	1049.60	77.307	8219.50	1477.236	451.864	114.620
47	1070.40	75.255	8402.17	1482.947	468.411	109.931
48	1085.00	77.788	8532.84	1527.524	477.475	113.777
49	1097.20	78.919	8603.42	1517.421	484.665	115.687
50	1107.80	78.745	8618.59	1516.555	491.344	117.441


==> exp/NetHept_OnlineINC_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	218.60	31.785	69.57	68.883	5.650	0.322
2	328.60	40.869	702.91	576.174	13.892	1.530
3	440.60	65.660	852.57	659.633	18.162	2.446
4	572.60	44.931	1268.97	903.755	25.301	6.240
5	673.80	78.970	1595.64	1197.571	32.467	9.494
6	772.80	84.082	1947.61	1040.721	39.273	8.738
7	852.20	67.851	2435.77	1266.896	49.944	14.451
8	936.60	65.286	2698.27	1355.464	56.369	14.419
9	1005.00	66.847	2939.17	1230.959	61.492	14.773
10	1063.20	68.108	3179.54	1365.090	65.405	14.714
11	1136.60	73.799	3638.07	1103.322	71.969	12.896
12	1195.80	78.267	4215.40	1235.132	81.535	13.682
13	1260.80	87.248	4540.17	1076.883	86.358	12.780
14	1315.20	97.942	4899.25	1051.064	91.462	12.096
15	1371.60	96.303	5104.71	962.135	94.781	11.873
16	1423.80	95.732	5258.36	1173.884	99.049	13.172
17	1485.00	92.887	5735.27	1130.130	107.597	11.702
18	1525.40	92.314	5959.74	1119.162	112.467	11.374
19	1574.40	91.388	6099.29	1088.172	117.028	12.770
20	1629.40	91.757	6283.27	978.197	121.129	11.955
21	1685.00	112.492	6550.34	1049.278	125.947	10.656
22	1734.60	120.867	6749.88	913.229	131.403	8.999
23	1787.80	108.368	7065.74	1038.959	138.409	6.540
24	1836.60	108.186	7397.49	1112.809	152.108	18.744
25	1876.20	105.848	7670.49	1326.104	158.136	22.564
26	1919.40	97.231	7748.94	1331.864	163.185	24.215
27	1953.80	97.595	7898.87	1424.058	167.273	23.962
28	1995.20	106.199	8156.66	1422.339	172.043	23.268
29	2040.40	93.575	8257.23	1483.156	178.173	22.646
30	2090.20	94.200	8545.52	1370.383	186.406	21.301
31	2135.40	93.297	8930.12	1292.592	198.894	22.566
32	2176.40	86.653	9403.97	1426.377	210.585	29.283
33	2218.40	86.970	9773.61	1646.815	222.122	32.766
34	2258.40	90.674	9844.01	1692.640	229.923	35.951
35	2314.60	86.376	10531.12	1693.241	246.549	38.861
36	2345.40	78.932	10853.56	1636.702	260.884	39.326
37	2392.40	76.428	11261.97	1648.025	269.748	41.268
38	2424.80	78.455	11470.64	1654.718	274.205	39.528
39	2463.80	60.264	11771.69	1833.801	284.684	45.276
40	2501.20	60.114	12167.64	1705.940	295.166	46.682
41	2530.00	65.380	12268.78	1708.386	300.109	47.042
42	2561.80	69.442	12647.82	2011.806	312.758	47.977
43	2604.60	79.522	12883.06	2061.475	328.868	43.527
44	2636.60	83.044	13212.30	1915.060	338.179	45.430
45	2668.60	74.765	13555.32	1887.786	346.396	43.944
46	2696.80	78.209	13587.52	1892.195	352.238	43.974
47	2727.60	80.990	13942.84	2013.682	361.039	47.065
48	2756.60	79.946	14173.54	1899.494	371.046	52.544
49	2789.60	75.414	14461.24	2186.846	378.456	53.968
50	2814.80	72.717	14613.02	2041.487	384.646	50.212


==> exp/NetHept_Online_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	54.65	29.916	20.26	24.799	14.795	0.953
2	112.54	25.078	319.72	323.344	28.596	1.883
3	152.06	33.527	502.54	420.441	44.194	2.590
4	199.80	62.252	661.07	399.778	60.457	2.175
5	247.75	76.545	1088.30	554.783	76.443	3.655
6	292.46	86.303	1541.57	619.943	91.869	4.500
7	331.56	82.197	1863.88	538.766	108.709	4.605
8	363.31	69.581	2160.05	269.384	126.817	4.321
9	385.78	79.347	2456.28	202.864	144.588	4.099
10	413.21	70.996	2696.85	346.755	162.601	3.757
11	432.43	77.111	2962.51	562.500	181.891	3.074
12	460.51	59.162	3252.22	604.292	201.463	3.877
13	474.98	59.363	3558.22	876.609	221.181	5.436
14	510.19	62.508	3872.90	966.880	241.333	7.434
15	523.58	60.838	4220.09	1024.629	262.093	7.982
16	556.85	62.006	4410.22	958.564	283.737	9.469
17	579.74	54.748	4847.33	717.245	303.867	8.633
18	592.27	56.054	5219.85	971.691	325.115	11.196
19	609.12	51.552	5444.48	792.245	346.133	10.283
20	632.23	53.461	5590.21	900.411	369.078	10.669
21	648.65	53.384	5669.00	918.462	393.569	11.168
22	669.38	44.038	6004.35	787.574	414.752	9.820
23	695.30	45.208	6160.80	811.174	438.077	8.209
24	710.42	50.590	6540.72	729.710	460.019	7.753
25	732.46	47.270	6866.71	610.520	482.282	7.218
26	745.20	49.891	7123.50	741.127	505.393	8.515
27	762.48	50.223	7425.28	647.585	527.866	6.751
28	785.38	60.022	7575.26	765.969	553.353	8.254
29	802.01	49.431	7861.15	589.418	577.586	7.532
30	817.99	50.040	8338.24	665.067	599.793	7.326
31	833.11	58.612	8763.71	730.794	622.612	7.278
32	844.99	60.130	9060.98	633.101	646.202	7.482
33	862.06	66.757	9395.78	460.614	670.567	7.551
34	886.25	61.154	9591.03	419.636	695.993	11.015
35	920.16	50.298	9714.04	348.524	722.635	11.611
36	934.63	54.807	10077.39	313.133	746.008	12.497
37	959.47	54.717	10219.60	434.733	770.688	13.993
38	983.88	60.745	10409.29	504.069	797.090	13.831
39	998.78	53.661	10480.81	511.859	823.148	10.919
40	1018.22	57.217	10765.28	560.521	847.386	10.553
41	1025.78	61.718	11072.76	727.436	873.450	14.553
42	1036.58	64.132	11348.26	918.082	898.019	18.908
43	1059.05	76.133	11661.72	734.887	922.513	20.417
44	1071.14	74.533	11908.48	906.515	949.255	23.858
45	1089.29	67.249	12009.32	973.262	978.425	26.894
46	1114.13	62.279	12202.56	948.207	1005.335	30.354
47	1133.14	64.009	12366.68	1059.916	1034.585	35.904
48	1149.98	58.312	12470.78	955.171	1065.068	34.385
49	1161.86	55.646	12598.78	1042.742	1095.842	37.285
50	1176.55	66.434	12869.62	1046.157	1124.046	39.468


==> exp/NetHept_Online_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	196.78	25.834	68.45	67.725	5.716	0.161
2	337.39	43.446	704.47	376.121	13.122	0.593
3	493.13	46.040	1419.84	732.326	21.001	0.526
4	635.04	67.338	1960.61	1109.427	29.817	1.197
5	763.13	96.104	2541.19	1040.694	38.073	1.134
6	855.14	70.131	3128.27	801.410	47.072	1.050
7	932.26	78.188	3394.03	676.300	55.308	1.981
8	1019.74	79.490	3818.27	687.336	65.493	2.034
9	1093.61	61.383	4040.45	777.651	74.728	2.157
10	1175.90	56.566	4325.43	631.737	85.215	2.127
11	1238.98	61.794	4887.71	625.305	95.530	2.225
12	1309.82	63.078	5209.50	830.610	106.206	2.554
13	1383.91	69.278	5467.21	807.756	118.218	2.429
14	1455.62	70.599	5669.00	824.002	130.157	1.215
15	1518.05	74.608	6047.61	631.760	142.767	1.538
16	1584.14	73.928	6213.18	486.071	155.470	1.940
17	1641.82	67.818	6486.02	538.543	168.326	3.032
18	1702.51	65.634	6667.45	661.149	182.550	2.870
19	1762.99	62.456	6775.47	670.611	197.767	2.734
20	1807.70	74.066	6870.23	672.880	213.859	2.823
21	1852.42	72.245	7213.83	758.101	228.549	2.471
22	1896.48	79.043	7355.49	593.047	243.291	4.431
23	1939.90	79.431	7592.33	513.809	258.922	4.727
24	1988.93	78.226	7825.99	636.213	274.913	4.595
25	2020.68	72.998	8174.30	497.525	289.289	3.209
26	2058.48	74.446	8376.72	577.658	305.881	4.600
27	2101.68	88.293	8628.33	587.288	320.854	3.726
28	2144.23	95.666	8966.76	644.956	337.092	4.563
29	2188.51	96.841	9207.60	735.971	354.638	5.082
30	2233.01	96.621	9388.12	725.218	369.854	5.237
31	2271.46	82.842	9569.85	632.918	385.451	3.959
32	2305.80	77.279	9892.34	581.781	401.604	4.130
33	2337.55	69.786	10249.75	586.565	417.724	4.613
34	2369.09	62.433	10484.28	458.745	433.096	5.666
35	2400.62	51.831	10707.86	405.792	450.644	6.278
36	2439.94	57.754	10899.46	544.560	468.114	7.493
37	2480.76	66.716	10999.78	575.659	486.196	8.964
38	2516.18	68.012	11211.72	676.243	505.121	10.807
39	2563.92	75.147	11428.78	697.242	521.532	11.996
40	2608.42	72.063	11471.42	695.320	541.436	12.514
41	2641.25	78.106	11631.02	721.638	559.448	15.084
42	2680.34	81.743	11795.56	675.905	579.752	17.318
43	2718.14	90.702	11831.98	671.579	601.617	18.643
44	2754.86	95.674	11973.70	661.963	622.526	18.710
45	2795.90	97.549	12175.18	663.984	643.273	19.628
46	2835.86	99.467	12212.74	660.412	665.016	19.990
47	2862.00	103.283	12347.72	599.957	687.355	20.748
48	2902.82	91.846	12486.86	543.045	710.671	19.756
49	2940.62	94.101	12727.28	571.287	731.514	22.815
50	2979.94	95.878	12829.72	521.757	752.713	22.991


==> exp/NetHept_Random_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	1.80	0.837	2.50	1.181	0.000	0.000
2	3.60	2.074	4.12	2.239	0.001	0.000
3	5.40	1.949	6.80	3.402	0.001	0.000
4	8.80	1.789	9.70	5.081	0.002	0.000
5	11.20	1.304	12.27	4.425	0.002	0.000
6	12.60	1.673	13.65	4.805	0.003	0.000
7	14.60	2.408	15.85	4.966	0.003	0.000
8	17.20	4.087	17.57	5.009	0.004	0.000
9	19.80	5.263	19.81	4.750	0.004	0.000
10	21.60	4.775	21.69	4.491	0.004	0.000
11	22.80	4.712	22.89	4.263	0.005	0.000
12	25.40	3.847	25.44	4.271	0.005	0.000
13	27.00	3.674	26.98	3.724	0.006	0.000
14	28.60	3.362	28.74	3.322	0.006	0.000
15	30.00	3.391	30.14	2.988	0.007	0.000
16	31.40	3.209	32.03	2.920	0.007	0.000
17	35.80	8.526	35.15	3.120	0.008	0.001
18	38.40	8.081	38.37	3.424	0.008	0.000
19	40.60	8.562	41.10	4.762	0.009	0.000
20	42.40	8.081	43.24	4.331	0.009	0.000
21	44.20	8.319	44.91	4.781	0.009	0.000
22	46.60	7.733	48.54	5.705	0.010	0.000
23	49.20	7.662	51.47	5.744	0.010	0.000
24	50.80	7.497	53.16	5.162	0.011	0.000
25	51.80	7.497	54.16	5.162	0.011	0.000
26	53.20	7.294	55.77	4.928	0.012	0.000
27	54.80	6.979	57.30	4.465	0.012	0.000
28	56.20	7.050	59.12	4.711	0.013	0.000
29	57.60	6.877	60.61	4.591	0.013	0.001
30	68.60	25.146	63.26	6.348	0.014	0.000
31	69.80	25.577	64.91	6.589	0.014	0.000
32	70.80	25.577	66.05	6.489	0.014	0.000
33	73.00	25.328	68.12	6.196	0.015	0.000
34	74.60	24.856	69.64	5.726	0.015	0.000
35	76.00	24.536	71.06	6.162	0.016	0.000
36	79.00	23.633	73.42	5.632	0.016	0.000
37	81.40	24.286	75.53	6.771	0.017	0.000
38	84.60	23.681	78.48	6.488	0.017	0.001
39	86.00	23.420	81.50	4.312	0.018	0.001
40	88.20	22.577	83.69	3.485	0.018	0.001
41	91.60	22.590	86.67	5.091	0.019	0.001
42	92.80	23.026	88.03	5.120	0.019	0.001
43	94.20	23.274	89.52	4.834	0.020	0.001
44	96.40	22.434	92.62	3.512	0.020	0.001
45	97.40	22.434	93.78	3.669	0.020	0.001
46	99.00	22.192	95.43	3.330	0.021	0.001
47	101.00	21.863	97.12	3.987	0.021	0.001
48	102.40	21.536	100.15	5.088	0.022	0.001
49	103.40	21.536	101.15	5.088	0.022	0.001
50	107.00	22.506	103.56	6.267	0.023	0.001


==> exp/NetHept_Random_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	8.28	1.706	7.85	2.896	0.001	0.000
2	20.01	4.986	17.43	4.366	0.001	0.000
3	30.36	8.590	26.63	6.198	0.002	0.000
4	39.10	8.908	35.05	5.100	0.002	0.000
5	54.05	15.997	47.79	11.915	0.003	0.001
6	63.94	14.785	56.84	10.819	0.004	0.001
7	74.29	14.192	66.14	9.437	0.004	0.001
8	87.40	16.803	77.62	12.780	0.005	0.001
9	97.29	16.991	91.70	13.956	0.006	0.001
10	106.26	19.356	102.07	16.088	0.007	0.001
11	116.61	20.963	112.24	19.175	0.007	0.001
12	127.65	21.698	120.05	18.793	0.008	0.001
13	141.22	31.728	130.58	22.355	0.009	0.001
14	156.86	38.782	141.71	24.324	0.009	0.001
15	169.28	41.123	151.20	26.230	0.010	0.001
16	176.41	41.044	158.66	25.351	0.011	0.001
17	191.36	47.028	170.09	29.005	0.011	0.002
18	212.75	66.730	184.87	40.913	0.012	0.002
19	225.86	69.290	194.71	41.466	0.013	0.002
20	233.68	69.002	201.28	41.587	0.014	0.003
21	233.64	67.932	211.24	44.797	0.014	0.003
22	241.12	68.197	219.99	46.844	0.015	0.003
23	251.46	71.172	230.57	50.088	0.016	0.003
24	263.34	75.206	242.76	56.452	0.016	0.003
25	276.10	80.304	253.49	60.545	0.017	0.003
26	287.32	78.476	262.76	59.485	0.018	0.003
27	295.90	80.522	271.43	61.315	0.018	0.004
28	303.82	79.632	279.15	60.547	0.019	0.004
29	319.22	88.778	291.08	61.022	0.020	0.004
30	338.14	84.566	307.53	54.697	0.021	0.003
31	347.38	85.150	316.45	55.904	0.021	0.003
32	361.90	88.278	330.08	61.492	0.022	0.004
33	370.26	89.319	340.21	65.075	0.023	0.004
34	384.34	90.282	353.38	72.173	0.024	0.004
35	397.54	90.148	361.60	73.541	0.024	0.004
36	406.56	90.770	369.93	73.831	0.025	0.004
37	427.02	86.748	385.00	72.134	0.026	0.004
38	439.78	81.439	395.18	71.485	0.027	0.004
39	451.44	78.750	404.48	70.259	0.027	0.004
40	461.56	79.906	414.22	70.178	0.028	0.004
41	472.34	79.473	424.28	69.401	0.029	0.004
42	499.18	116.816	448.86	102.869	0.031	0.007
43	507.98	119.919	457.11	105.675	0.031	0.007
44	517.44	120.616	465.53	106.490	0.032	0.007
45	529.32	126.266	475.63	105.943	0.033	0.007
46	540.98	134.779	484.04	109.285	0.033	0.007
47	550.22	135.227	492.70	109.136	0.034	0.007
48	561.66	139.222	503.57	113.727	0.035	0.008
49	568.26	139.697	511.25	113.504	0.035	0.008
50	577.94	140.287	520.67	112.880	0.036	0.008


==> exp/NetHept_Real_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	313.95	49.683	262.50	4.097	4.035	0.045
2	468.97	37.126	402.13	6.908	10.227	0.098
3	592.71	41.100	520.40	12.552	17.086	0.180
4	713.92	36.059	631.62	13.326	24.433	0.344
5	811.21	44.328	731.13	13.660	32.193	0.660
6	927.82	54.618	826.66	13.584	40.380	0.825
7	1017.29	52.477	916.29	20.237	49.123	1.136
8	1112.97	54.509	999.29	23.815	57.775	1.292
9	1215.09	48.557	1076.27	19.863	67.247	1.370
10	1332.85	63.156	1157.38	18.878	77.263	1.636
11	1401.62	49.519	1223.54	17.392	88.047	1.483
12	1474.76	42.477	1285.62	14.962	99.431	1.171
13	1554.34	39.333	1349.75	22.328	111.383	0.947
14	1626.56	46.936	1411.07	21.100	123.270	1.155
15	1679.69	46.291	1464.66	24.591	135.934	0.886
16	1744.32	61.331	1518.64	23.377	148.814	1.166
17	1789.17	63.674	1564.51	25.454	161.934	1.294
18	1849.20	60.569	1617.75	25.670	175.652	1.732
19	1894.97	62.574	1659.69	27.297	189.253	1.998
20	1945.11	66.195	1708.22	30.305	203.259	1.981
21	1895.08	60.637	1754.00	30.425	217.757	2.182
22	1945.46	63.270	1801.26	32.023	232.413	2.646
23	1998.04	68.768	1850.56	33.624	247.279	3.146
24	2057.00	65.314	1895.31	31.727	262.251	3.477
25	2109.80	64.788	1940.35	32.135	277.803	3.915
26	2157.32	64.246	1984.97	31.251	292.803	4.591
27	2211.66	61.603	2030.33	32.466	308.475	4.907
28	2256.54	52.135	2074.44	35.125	325.384	6.686
29	2306.26	49.314	2116.84	32.903	342.718	7.123
30	2351.14	44.781	2157.15	32.017	359.748	6.631
31	2393.16	40.098	2196.10	31.450	376.622	6.774
32	2436.06	39.267	2235.48	30.718	393.813	6.829
33	2469.28	43.955	2268.72	32.562	411.843	7.815
34	2520.76	37.275	2312.23	32.184	431.026	9.177
35	2557.72	43.128	2350.81	30.885	449.019	9.486
36	2606.56	39.336	2389.71	29.270	468.298	9.914
37	2640.66	44.265	2424.02	25.679	486.847	9.585
38	2681.14	43.825	2458.07	27.378	505.684	9.895
39	2717.22	44.318	2495.11	24.814	524.929	8.764
40	2768.48	42.613	2532.95	24.238	544.509	8.627
41	2812.04	36.908	2569.49	19.669	564.128	9.280
42	2855.60	39.806	2606.16	27.034	584.418	10.289
43	2894.54	45.391	2640.34	24.138	604.648	11.176
44	2925.34	50.442	2673.62	27.797	625.666	10.828
45	2967.58	53.689	2706.19	28.427	645.836	11.266
46	3009.16	61.337	2738.72	28.435	666.470	12.258
47	3043.92	62.755	2767.93	29.094	687.793	12.263
48	3069.00	58.455	2792.93	30.092	709.622	12.420
49	3097.82	60.201	2823.26	33.886	731.884	13.614
50	3126.42	59.126	2850.38	36.949	753.260	14.481


==> exp/NetPhy_EE_K10T5.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	125.62	59.039	98.81	5.414	7.225	0.283	0.000	0.000
2	288.42	90.993	314.38	31.142	7.709	0.281	0.000	0.000
3	608.52	201.856	534.84	27.929	8.240	0.247	0.000	0.000
4	870.54	122.186	737.86	26.435	8.883	0.206	0.000	0.000
5	1031.58	96.325	894.72	33.970	9.723	0.571	0.000	0.000


==> exp/NetPhy_EE_K10T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	132.00	58.667	98.34	3.835	7.181	0.256	0.000	0.000
2	324.72	70.427	291.17	4.464	7.757	0.305	0.000	0.000
3	497.20	45.560	486.02	40.456	8.469	0.569	0.000	0.000
4	732.38	108.386	693.94	45.994	9.268	0.723	0.000	0.000
5	965.36	135.812	856.99	46.504	10.118	0.712	0.000	0.000
6	1148.84	194.097	1005.91	37.611	10.920	0.756	0.000	0.000
7	1293.16	175.241	1159.97	47.381	11.780	1.150	0.000	0.000
8	1441.66	186.304	1296.44	48.025	12.460	1.210	0.000	0.000
9	1569.26	194.191	1422.52	58.453	13.400	1.480	0.000	0.000
10	1742.62	213.694	1555.98	58.018	14.072	1.562	600.000	0.000
11	1863.62	222.266	1678.17	71.081	14.762	1.630	0.000	0.000
12	2007.94	295.529	1799.95	71.435	15.794	2.198	0.000	0.000
13	2172.94	308.864	1919.79	70.765	16.509	2.313	0.000	0.000
14	2277.66	309.102	2031.81	50.777	17.468	2.330	0.000	0.000
15	2378.86	281.931	2138.21	72.707	18.841	2.295	0.000	0.000
16	2470.16	291.010	2248.07	79.285	19.960	2.989	0.000	0.000
17	2556.18	266.121	2333.89	92.368	21.025	3.194	0.000	0.000
18	2685.98	268.615	2444.57	102.092	21.757	3.276	0.000	0.000
19	2817.54	332.363	2543.95	104.526	22.921	3.286	0.000	0.000
20	2920.28	337.682	2654.28	110.043	24.081	3.496	600.000	0.000
21	3038.64	372.245	2739.97	113.124	24.854	3.597	0.000	0.000
22	3127.08	376.483	2862.89	123.254	25.640	3.736	0.000	0.000
23	3219.48	364.143	2961.53	137.251	26.442	3.869	0.000	0.000
24	3357.42	335.485	3044.79	122.981	27.710	4.122	0.000	0.000
25	3523.52	310.770	3147.49	127.367	28.507	4.219	0.000	0.000
26	3626.26	324.579	3237.29	119.603	30.889	3.682	0.000	0.000
27	3720.20	309.719	3333.59	117.659	32.271	4.315	0.000	0.000
28	3815.46	275.975	3441.45	131.949	33.619	4.616	0.000	0.000
29	3981.78	322.673	3538.11	133.673	34.480	4.724	0.000	0.000
30	4055.70	317.539	3614.97	137.476	35.955	5.559	600.000	0.000
31	4178.24	279.777	3706.16	165.448	36.859	5.661	0.000	0.000
32	4257.44	267.016	3785.33	158.337	37.737	5.759	0.000	0.000
33	4340.82	287.815	3874.74	147.257	39.139	4.839	0.000	0.000
34	4460.06	330.189	3960.58	127.411	40.604	5.248	0.000	0.000
35	4549.60	311.245	4040.10	130.951	42.174	4.288	0.000	0.000
36	4620.00	330.486	4113.99	138.578	43.777	4.054	0.000	0.000
37	4711.08	306.081	4215.13	148.141	44.729	4.165	0.000	0.000
38	4794.68	282.712	4308.91	157.027	46.278	4.811	0.000	0.000
39	4876.52	284.717	4398.07	162.201	47.216	4.875	0.000	0.000
40	4961.44	305.310	4480.15	171.087	48.197	4.946	600.000	0.000
41	5038.44	318.271	4548.77	181.970	49.209	5.063	0.000	0.000
42	5119.18	268.854	4621.18	193.180	50.201	5.178	0.000	0.000
43	5214.66	208.473	4693.62	195.842	51.180	5.301	0.000	0.000
44	5315.20	257.983	4766.96	192.174	52.177	5.376	0.000	0.000
45	5399.02	282.923	4830.53	192.975	53.978	6.568	0.000	0.000
46	5464.14	285.715	4906.54	189.980	54.977	6.618	0.000	0.000
47	5529.04	241.632	4968.61	200.326	56.000	6.690	0.000	0.000
48	5617.70	271.429	5041.60	190.379	57.010	6.764	0.000	0.000
49	5699.10	269.856	5118.38	191.744	58.006	6.835	0.000	0.000
50	5805.36	281.910	5189.67	183.552	59.746	8.129	600.000	0.000


==> exp/NetPhy_EE_K1T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	28.16	25.139	27.22	2.777	3.474	0.131	0.000	0.000
2	90.20	73.823	52.25	7.008	4.146	0.209	0.000	0.000
3	121.88	90.221	86.73	17.972	4.984	0.531	0.000	0.000
4	150.04	98.867	109.87	24.449	5.974	0.572	0.000	0.000
5	163.68	92.653	132.00	25.743	6.763	0.727	0.000	0.000
6	173.36	94.564	154.62	26.707	7.605	0.884	0.000	0.000
7	179.74	97.428	181.18	31.078	8.407	1.047	0.000	0.000
8	196.68	110.558	207.29	35.427	9.180	1.206	0.000	0.000
9	214.94	117.119	231.24	42.207	9.965	1.359	0.000	0.000
10	218.46	115.669	253.38	43.756	10.862	1.677	600.000	0.000
11	291.50	204.826	283.98	37.536	11.670	1.842	0.000	0.000
12	340.12	193.433	306.82	37.797	12.638	2.214	0.000	0.000
13	354.20	191.161	331.45	39.645	13.610	2.568	0.000	0.000
14	369.38	195.682	354.22	41.189	14.622	2.994	0.000	0.000
15	399.08	204.032	371.82	43.939	15.606	3.358	0.000	0.000
16	410.96	199.342	396.18	49.167	16.646	3.772	0.000	0.000
17	440.66	185.893	419.61	51.575	17.584	4.004	0.000	0.000
18	464.42	211.431	446.73	42.712	18.711	4.292	0.000	0.000
19	494.78	212.691	467.74	46.391	19.743	4.610	0.000	0.000
20	510.62	216.347	489.28	43.778	20.913	4.863	600.000	0.000
21	519.86	223.553	510.11	41.596	22.015	5.123	0.000	0.000
22	536.14	231.414	529.41	38.431	23.052	5.464	0.000	0.000
23	539.66	230.237	544.11	39.857	24.050	5.753	0.000	0.000
24	581.02	266.951	561.13	43.745	25.135	6.230	0.000	0.000
25	588.06	267.075	575.70	41.617	26.146	6.552	0.000	0.000
26	602.58	265.065	592.11	44.679	27.602	6.713	0.000	0.000
27	628.54	261.051	608.18	45.381	28.577	6.972	0.000	0.000
28	662.64	291.052	628.08	40.412	29.564	7.228	0.000	0.000
29	689.26	269.388	647.49	39.060	30.611	7.510	0.000	0.000
30	697.40	271.082	665.32	38.592	31.752	7.653	600.000	0.000
31	733.26	231.598	686.06	44.266	32.769	7.868	0.000	0.000
32	747.12	230.443	702.14	47.886	34.001	8.040	0.000	0.000
33	770.88	215.003	714.88	47.828	35.045	8.260	0.000	0.000
34	780.56	207.327	731.83	48.492	36.071	8.482	0.000	0.000
35	790.90	217.480	747.67	47.785	37.308	8.659	0.000	0.000
36	804.54	229.574	765.33	46.512	38.322	8.872	0.000	0.000
37	809.38	231.088	782.09	47.537	39.333	9.081	0.000	0.000
38	843.26	207.276	798.34	52.037	40.788	9.190	0.000	0.000
39	863.06	195.230	814.13	52.690	41.813	9.353	0.000	0.000
40	875.16	189.469	830.71	54.749	42.862	9.517	600.000	0.000
41	891.66	185.528	848.82	56.264	43.911	9.682	0.000	0.000
42	904.86	180.907	863.59	56.204	44.971	9.827	0.000	0.000
43	929.50	178.405	880.69	53.413	46.044	9.968	0.000	0.000
44	940.50	166.166	898.10	54.123	47.131	10.104	0.000	0.000
45	941.60	166.166	911.02	55.873	48.438	10.195	0.000	0.000
46	958.54	172.201	924.39	56.494	49.532	10.325	0.000	0.000
47	962.50	171.286	940.60	59.026	50.615	10.459	0.000	0.000
48	983.18	193.672	957.31	61.127	51.661	10.521	0.000	0.000
49	1014.64	179.137	970.74	63.017	53.134	10.951	0.000	0.000
50	1070.08	197.221	982.01	64.531	54.217	11.070	600.000	0.000


==> exp/NetPhy_EE_K25T2.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	293.26	106.821	262.58	25.087	13.781	3.396	0.000	0.000
2	795.52	116.832	762.17	29.757	14.924	3.213	0.000	0.000


==> exp/NetPhy_EE_K25T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	346.90	115.442	266.20	14.643	13.004	1.721	0.000	0.000
2	798.98	132.542	732.20	31.665	13.955	1.588	0.000	0.000
3	1213.06	171.654	1121.90	42.127	14.674	1.574	0.000	0.000
4	1726.27	202.699	1529.12	62.645	15.539	1.281	0.000	0.000
5	2118.31	186.655	1870.81	81.515	16.360	1.180	0.000	0.000
6	2409.70	239.863	2176.72	94.133	17.232	1.131	0.000	0.000
7	2752.27	261.056	2486.37	65.655	18.135	1.132	0.000	0.000
8	3045.38	301.561	2768.61	41.504	19.076	1.182	0.000	0.000
9	3302.21	329.148	3039.72	49.865	20.619	0.797	0.000	0.000
10	3546.50	308.497	3290.18	74.460	21.593	0.796	600.000	0.000
11	3852.79	281.378	3519.61	90.788	22.535	0.854	0.000	0.000
12	4095.14	252.243	3737.39	108.082	23.534	0.899	0.000	0.000
13	4308.12	266.057	3938.50	109.067	25.342	1.820	0.000	0.000
14	4510.30	265.326	4127.03	118.801	26.391	1.852	0.000	0.000
15	4725.65	262.158	4331.98	135.836	27.427	1.870	0.000	0.000
16	4956.77	260.187	4534.51	137.032	28.496	1.837	0.000	0.000
17	5171.26	292.578	4740.21	151.271	30.613	2.195	0.000	0.000
18	5442.12	247.620	4925.90	162.609	32.907	3.704	0.000	0.000
19	5666.11	277.571	5116.14	134.164	34.123	3.852	0.000	0.000
20	5874.55	242.241	5282.03	139.273	36.731	6.734	600.000	0.000
21	6042.38	239.148	5455.59	133.088	40.404	7.423	0.000	0.000
22	6186.46	280.263	5615.57	122.290	43.048	8.270	0.000	0.000
23	6412.82	251.315	5806.93	128.572	44.368	8.436	0.000	0.000
24	6574.39	228.604	5982.43	128.319	45.624	8.593	0.000	0.000
25	6784.13	234.947	6156.08	122.342	46.954	8.579	0.000	0.000
26	6909.62	221.277	6296.11	119.540	49.626	7.163	0.000	0.000
27	7039.44	230.798	6433.79	111.879	53.952	8.026	0.000	0.000
28	7220.66	280.323	6605.31	109.051	56.527	7.054	0.000	0.000
29	7367.98	275.179	6760.90	104.915	58.991	6.163	0.000	0.000
30	7529.11	249.506	6909.13	136.623	61.671	9.368	600.000	0.000
31	7648.13	281.252	7039.02	113.977	66.088	8.100	0.000	0.000
32	7808.62	295.863	7187.24	121.005	69.062	9.077	0.000	0.000
33	7960.90	317.483	7320.61	127.262	72.114	11.130	0.000	0.000
34	8117.93	276.087	7461.87	138.851	75.082	13.668	0.000	0.000
35	8308.01	261.547	7589.01	154.250	77.678	12.899	0.000	0.000
36	8448.62	277.105	7721.06	180.277	80.600	11.581	0.000	0.000
37	8607.82	269.281	7849.93	167.496	82.126	11.723	0.000	0.000
38	8761.39	242.097	7967.79	183.006	84.968	11.422	0.000	0.000
39	8912.38	245.209	8082.40	177.057	87.952	10.097	0.000	0.000
40	9052.78	223.115	8219.25	182.060	91.172	11.930	600.000	0.000
41	9144.58	216.262	8331.64	190.235	94.333	14.518	0.000	0.000
42	9288.86	241.502	8453.79	184.476	95.817	14.693	0.000	0.000
43	9424.30	242.485	8572.27	189.092	97.451	14.913	0.000	0.000
44	9541.58	248.030	8689.98	192.618	99.022	15.124	0.000	0.000
45	9650.23	248.750	8794.21	194.164	101.694	14.055	0.000	0.000
46	9792.58	257.649	8916.85	201.286	103.165	14.253	0.000	0.000
47	9901.44	235.721	9027.25	197.269	104.694	14.613	0.000	0.000
48	10038.82	229.413	9144.14	190.620	106.242	14.881	0.000	0.000
49	10151.57	232.794	9251.78	189.077	107.824	15.059	0.000	0.000
50	10264.10	232.325	9358.61	183.576	109.357	15.229	600.000	0.000


==> exp/NetPhy_EE_K50T1.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	715.22	61.774	668.89	17.494	19.974	0.739	0.000	0.000


==> exp/NetPhy_EE_K5T10.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	81.18	75.450	61.23	5.482	5.586	0.871	0.000	0.000
2	240.24	56.533	173.03	6.342	6.131	0.815	0.000	0.000
3	315.04	58.365	272.51	8.352	6.724	0.818	0.000	0.000
4	463.54	102.417	380.97	20.364	7.292	0.862	0.000	0.000
5	588.28	108.163	479.41	22.736	8.034	0.840	0.000	0.000
6	666.60	72.278	577.06	17.255	8.683	0.856	0.000	0.000
7	759.88	87.553	675.45	15.146	9.358	0.880	0.000	0.000
8	841.50	123.065	758.10	14.471	10.044	0.961	0.000	0.000
9	904.20	119.612	840.39	18.294	10.722	1.022	0.000	0.000
10	966.90	106.929	911.45	24.714	11.659	0.966	600.000	0.000


==> exp/NetPhy_EE_K5T25.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	239.50	64.347	117.42	9.086	0.551	0.007
2	347.50	33.234	235.01	3.684	0.829	0.008
3	470.50	45.962	340.41	48.805	1.413	0.349
4	543.00	80.610	433.95	11.632	2.081	0.108
5	648.50	51.619	535.81	16.384	2.828	0.385
6	713.50	50.205	630.07	19.877	3.684	0.963
7	767.00	33.941	703.52	34.288	4.936	1.182
8	872.00	94.752	810.62	42.844	6.325	1.394
9	965.50	168.999	887.65	24.020	7.351	2.169
10	1087.00	253.144	965.46	24.466	8.899	2.217
11	1173.00	284.257	1051.47	9.892	10.499	2.312
12	1240.50	245.366	1135.66	9.355	12.163	2.365
13	1373.50	218.496	1258.17	20.308	13.332	3.352
14	1458.00	195.161	1328.12	41.677	14.486	4.254
15	1526.00	244.659	1410.82	9.652	15.669	5.172
16	1590.50	301.935	1495.93	4.723	17.009	6.280
17	1662.50	323.148	1560.87	11.271	17.547	6.173
18	1749.00	347.897	1617.85	1.987	18.116	6.114
19	1815.50	309.006	1697.58	39.471	18.716	6.078
20	1973.00	158.392	1786.41	64.099	19.816	5.352
21	2036.50	147.785	1851.72	43.374	20.445	5.350
22	2071.50	111.016	1902.18	67.918	21.118	5.332
23	2115.00	94.752	1974.79	108.180	21.756	5.288
24	2213.00	80.610	2039.31	95.615	22.404	5.332
25	2249.50	94.045	2097.26	99.744	23.094	5.364


==> exp/NetPhy_EE_K5T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	56.54	25.933	61.38	3.103	5.139	0.521	0.000	0.000
2	166.54	40.316	177.11	21.574	5.707	0.572	0.000	0.000
3	298.32	98.108	287.70	13.393	6.348	0.545	0.000	0.000
4	491.04	168.714	388.68	16.503	7.098	0.616	0.000	0.000
5	596.64	161.733	509.36	9.637	7.803	0.764	0.000	0.000
6	709.72	166.840	594.44	15.739	8.631	0.929	0.000	0.000
7	795.96	172.321	689.81	23.850	9.427	1.211	0.000	0.000
8	892.98	161.676	778.58	13.202	10.112	1.307	0.000	0.000
9	958.54	148.024	859.13	27.121	10.807	1.366	0.000	0.000
10	1050.94	131.777	930.86	29.007	11.501	1.454	600.000	0.000
11	1117.82	144.830	1003.15	33.083	12.189	1.544	0.000	0.000
12	1197.02	139.169	1080.68	32.049	12.876	1.631	0.000	0.000
13	1277.98	151.916	1150.10	36.877	13.569	1.713	0.000	0.000
14	1328.80	146.381	1222.36	47.636	14.280	1.789	0.000	0.000
15	1400.08	170.245	1286.34	54.689	14.992	1.855	0.000	0.000
16	1506.34	188.140	1358.73	71.421	15.712	1.955	0.000	0.000
17	1552.10	183.009	1408.47	75.401	16.630	1.975	0.000	0.000
18	1640.76	229.263	1458.37	77.161	17.352	2.022	0.000	0.000
19	1712.48	232.584	1506.81	89.147	18.283	2.151	0.000	0.000
20	1760.88	255.952	1553.83	93.411	19.032	2.207	600.000	0.000
21	1792.34	234.321	1596.18	96.407	20.019	2.598	0.000	0.000
22	1849.54	215.885	1650.08	93.799	20.780	2.652	0.000	0.000
23	1909.38	262.171	1707.51	84.623	21.560	2.668	0.000	0.000
24	1956.24	264.187	1747.33	96.500	22.337	2.694	0.000	0.000
25	2051.94	238.399	1816.74	116.589	23.468	3.046	0.000	0.000
26	2093.74	221.795	1863.59	108.112	24.488	2.775	0.000	0.000
27	2160.40	255.784	1906.52	111.541	25.548	3.207	0.000	0.000
28	2241.58	241.180	1953.07	110.832	26.331	3.259	0.000	0.000
29	2303.84	210.969	2002.21	123.166	27.126	3.313	0.000	0.000
30	2369.40	234.901	2055.21	114.773	27.919	3.352	600.000	0.000
31	2409.66	251.244	2100.40	116.880	29.023	3.436	0.000	0.000
32	2474.56	240.849	2138.65	110.706	30.153	3.173	0.000	0.000
33	2502.72	232.824	2178.48	113.698	30.999	3.248	0.000	0.000
34	2533.08	233.427	2221.11	129.073	31.832	3.319	0.000	0.000
35	2556.40	241.697	2257.44	131.887	32.655	3.392	0.000	0.000
36	2611.40	245.913	2305.07	124.714	33.482	3.460	0.000	0.000
37	2668.60	247.259	2364.37	117.515	34.296	3.522	0.000	0.000
38	2709.08	253.987	2412.21	114.857	35.476	4.243	0.000	0.000
39	2746.26	271.341	2447.10	118.869	36.271	4.309	0.000	0.000
40	2806.98	270.675	2481.12	115.256	37.871	4.682	600.000	0.000
41	2838.88	266.726	2522.09	116.170	38.994	4.435	0.000	0.000
42	2879.58	268.288	2565.85	129.724	40.143	4.134	0.000	0.000
43	2938.76	255.747	2628.39	140.809	40.983	4.232	0.000	0.000
44	3004.54	270.315	2681.20	136.220	41.816	4.324	0.000	0.000
45	3072.74	299.928	2724.50	135.078	42.972	4.637	0.000	0.000
46	3119.16	287.752	2765.91	138.146	44.199	5.307	0.000	0.000
47	3204.96	312.138	2817.75	123.090	45.052	5.379	0.000	0.000
48	3232.68	305.728	2856.02	121.102	46.334	5.024	0.000	0.000
49	3260.84	309.695	2892.62	113.739	48.023	5.090	0.000	0.000
50	3284.38	312.399	2928.57	109.386	49.338	5.164	600.000	0.000


==> exp/NetPhy_LOC_K1T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	79.04	48.505	27.77	4.128	3.531	0.229	0.000	0.000
2	96.64	59.417	51.20	5.853	4.315	0.292	0.000	0.000
3	123.68	58.391	79.83	6.403	5.141	0.458	0.000	0.000
4	138.88	61.752	103.22	8.501	5.987	0.652	0.000	0.000
5	155.52	56.576	124.28	9.646	6.801	0.800	0.000	0.000
6	162.24	55.718	146.96	11.602	7.603	0.936	0.000	0.000
7	167.84	61.658	168.52	10.485	8.392	1.046	0.000	0.000
8	177.60	68.345	192.30	16.620	9.160	1.135	0.000	0.000
9	195.04	77.953	222.89	22.076	9.905	1.211	0.000	0.000
10	211.68	70.967	246.45	24.221	10.666	1.286	600.000	0.000
11	233.92	107.918	268.77	21.766	11.420	1.349	0.000	0.000
12	248.64	114.831	293.93	31.665	12.166	1.416	0.000	0.000
13	256.96	109.301	314.21	28.730	12.915	1.466	0.000	0.000
14	290.56	113.427	334.46	23.381	13.657	1.506	0.000	0.000
15	313.12	103.370	353.03	27.406	14.423	1.535	0.000	0.000
16	332.16	99.112	383.14	34.822	15.179	1.558	0.000	0.000
17	355.36	89.168	409.18	25.617	15.942	1.561	0.000	0.000
18	374.88	92.051	429.14	30.821	16.719	1.558	0.000	0.000
19	404.48	103.142	449.11	30.770	17.500	1.557	0.000	0.000
20	415.20	106.124	466.88	30.417	18.284	1.561	600.000	0.000
21	426.88	104.072	486.95	24.250	19.068	1.565	0.000	0.000
22	443.68	84.865	510.01	28.875	19.865	1.553	0.000	0.000
23	451.84	88.048	532.09	22.790	20.666	1.547	0.000	0.000
24	460.16	88.097	549.31	23.380	21.461	1.553	0.000	0.000
25	479.68	90.828	566.77	19.873	22.269	1.554	0.000	0.000
26	496.32	73.892	584.71	20.378	23.081	1.586	0.000	0.000
27	500.96	72.141	600.86	23.258	23.888	1.617	0.000	0.000
28	522.56	96.855	616.94	23.911	24.701	1.625	0.000	0.000
29	532.80	101.041	631.73	24.097	25.529	1.639	0.000	0.000
30	538.40	105.287	648.36	21.282	26.360	1.660	600.000	0.000
31	550.24	107.136	663.47	22.256	27.191	1.682	0.000	0.000
32	560.32	108.270	682.87	19.596	28.017	1.711	0.000	0.000
33	602.08	87.058	698.25	21.683	28.849	1.751	0.000	0.000
34	615.52	97.138	718.92	20.319	29.723	1.822	0.000	0.000
35	625.28	99.993	733.91	21.345	30.616	1.903	0.000	0.000
36	635.04	104.710	745.43	20.728	31.516	1.992	0.000	0.000
37	657.44	125.032	760.64	20.855	32.395	2.066	0.000	0.000
38	673.12	123.971	770.42	22.116	33.283	2.144	0.000	0.000
39	681.76	116.244	784.59	24.519	34.184	2.244	0.000	0.000
40	690.08	119.847	800.41	27.161	35.085	2.334	600.000	0.000
41	701.76	107.372	818.50	29.385	35.984	2.425	0.000	0.000
42	705.60	107.201	831.73	29.688	36.875	2.530	0.000	0.000
43	729.76	85.070	844.99	30.838	37.785	2.613	0.000	0.000
44	733.28	89.943	858.47	28.615	38.716	2.670	0.000	0.000
45	745.76	87.059	874.39	31.242	39.648	2.725	0.000	0.000
46	759.04	94.829	888.35	31.858	40.594	2.799	0.000	0.000
47	766.72	98.544	904.64	31.985	41.517	2.858	0.000	0.000
48	779.04	92.856	919.23	34.957	42.427	2.904	0.000	0.000
49	802.88	123.914	930.39	36.479	43.349	2.967	0.000	0.000
50	815.68	136.353	942.19	37.169	44.301	3.042	600.000	0.000


==> exp/NetPhy_LSE_K1T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	88.92	54.569	27.77	4.128	3.531	0.229	0.000	0.000
2	108.72	66.844	51.20	5.853	4.315	0.292	0.000	0.000
3	139.14	65.690	79.83	6.403	5.141	0.458	0.000	0.000
4	156.24	69.471	103.22	8.501	5.987	0.652	0.000	0.000
5	174.96	63.648	124.28	9.646	6.801	0.800	0.000	0.000
6	182.52	62.682	146.96	11.602	7.603	0.936	0.000	0.000
7	188.82	69.365	168.52	10.485	8.392	1.046	0.000	0.000
8	199.80	76.888	192.30	16.620	9.160	1.135	0.000	0.000
9	219.42	87.697	222.89	22.076	9.905	1.211	0.000	0.000
10	238.14	79.838	246.45	24.221	10.666	1.286	600.000	0.000
11	263.16	121.408	268.77	21.766	11.420	1.349	0.000	0.000
12	279.72	129.184	293.93	31.665	12.166	1.416	0.000	0.000
13	289.08	122.964	314.21	28.730	12.915	1.466	0.000	0.000
14	326.88	127.606	334.46	23.381	13.657	1.506	0.000	0.000
15	352.26	116.291	353.03	27.406	14.423	1.535	0.000	0.000
16	373.68	111.501	383.14	34.822	15.179	1.558	0.000	0.000
17	399.78	100.313	409.18	25.617	15.942	1.561	0.000	0.000
18	421.74	103.558	429.14	30.821	16.719	1.558	0.000	0.000
19	455.04	116.035	449.11	30.770	17.500	1.557	0.000	0.000
20	467.10	119.390	466.88	30.417	18.284	1.561	600.000	0.000
21	480.24	117.081	486.95	24.250	19.068	1.565	0.000	0.000
22	499.14	95.473	510.01	28.875	19.865	1.553	0.000	0.000
23	508.32	99.054	532.09	22.790	20.666	1.547	0.000	0.000
24	517.68	99.109	549.31	23.380	21.461	1.553	0.000	0.000
25	539.64	102.182	566.77	19.873	22.269	1.554	0.000	0.000
26	558.36	83.129	584.71	20.378	23.081	1.586	0.000	0.000
27	563.58	81.158	600.86	23.258	23.888	1.617	0.000	0.000
28	587.88	108.962	616.94	23.911	24.701	1.625	0.000	0.000
29	599.40	113.671	631.73	24.097	25.529	1.639	0.000	0.000
30	605.70	118.448	648.36	21.282	26.360	1.660	600.000	0.000
31	619.02	120.528	663.47	22.256	27.191	1.682	0.000	0.000
32	630.36	121.804	682.87	19.596	28.017	1.711	0.000	0.000
33	677.34	97.940	698.25	21.683	28.849	1.751	0.000	0.000
34	692.46	109.280	718.92	20.319	29.723	1.822	0.000	0.000
35	703.44	112.492	733.91	21.345	30.616	1.903	0.000	0.000
36	714.42	117.799	745.43	20.728	31.516	1.992	0.000	0.000
37	739.62	140.661	760.64	20.855	32.395	2.066	0.000	0.000
38	757.26	139.467	770.42	22.116	33.283	2.144	0.000	0.000
39	766.98	130.775	784.59	24.519	34.184	2.244	0.000	0.000
40	776.34	134.828	800.41	27.161	35.085	2.334	600.000	0.000
41	789.48	120.794	818.50	29.385	35.984	2.425	0.000	0.000
42	793.80	120.602	831.73	29.688	36.875	2.530	0.000	0.000
43	820.98	95.704	844.99	30.838	37.785	2.613	0.000	0.000
44	824.94	101.186	858.47	28.615	38.716	2.670	0.000	0.000
45	838.98	97.942	874.39	31.242	39.648	2.725	0.000	0.000
46	853.92	106.682	888.35	31.858	40.594	2.799	0.000	0.000
47	862.56	110.862	904.64	31.985	41.517	2.858	0.000	0.000
48	876.42	104.463	919.23	34.957	42.427	2.904	0.000	0.000
49	903.24	139.404	930.39	36.479	43.349	2.967	0.000	0.000
50	917.64	153.397	942.19	37.169	44.301	3.042	600.000	0.000


==> exp/NetPhy_MLE_K10T5.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	127.00	45.028	102.68	5.789	7.239	0.327	0.000	0.000
2	381.40	166.959	304.04	14.509	7.877	0.414	0.000	0.000
3	620.80	192.280	496.21	48.280	8.489	0.389	0.000	0.000
4	769.40	174.948	684.45	46.240	9.151	0.412	0.000	0.000
5	894.60	138.399	837.70	39.430	9.840	0.489	0.000	0.000


==> exp/NetPhy_MLE_K10T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	111.46	55.472	93.09	3.809	7.086	0.266	0.000	0.000
2	392.04	44.719	283.86	9.473	7.568	0.264	0.000	0.000
3	655.78	231.436	494.16	28.175	8.115	0.254	0.000	0.000
4	866.38	204.654	662.41	37.900	8.761	0.347	0.000	0.000
5	988.63	221.676	820.11	59.197	9.431	0.425	0.000	0.000
6	1127.30	175.136	974.55	73.118	10.097	0.508	0.000	0.000
7	1282.61	150.470	1127.10	77.733	10.749	0.559	0.000	0.000
8	1426.46	149.706	1279.73	68.170	11.396	0.628	0.000	0.000
9	1553.26	121.718	1433.18	85.799	12.051	0.681	0.000	0.000
10	1655.42	136.417	1547.05	80.049	12.710	0.729	600.000	0.000
11	1758.24	129.102	1665.77	85.143	13.380	0.808	0.000	0.000
12	1860.19	90.048	1771.16	94.058	14.066	0.880	0.000	0.000
13	2005.13	127.556	1882.47	95.995	14.735	0.921	0.000	0.000
14	2124.79	201.390	1992.52	82.142	15.434	0.952	0.000	0.000
15	2219.18	212.733	2096.52	61.732	16.158	0.967	0.000	0.000
16	2298.67	219.314	2190.83	72.042	16.875	1.001	0.000	0.000
17	2384.86	192.500	2277.52	78.221	17.591	1.056	0.000	0.000
18	2553.77	246.300	2391.57	92.000	18.295	1.106	0.000	0.000
19	2680.56	190.442	2496.22	112.786	19.022	1.205	0.000	0.000
20	2785.32	219.313	2593.24	125.189	19.767	1.286	600.000	0.000
21	2858.33	183.680	2669.86	126.960	20.556	1.357	0.000	0.000
22	2988.79	170.955	2778.02	160.813	21.314	1.449	0.000	0.000
23	3089.45	164.605	2854.26	147.799	22.095	1.497	0.000	0.000
24	3213.22	107.950	2952.59	133.158	22.871	1.540	0.000	0.000
25	3294.43	111.796	3038.08	136.712	23.682	1.584	0.000	0.000
26	3410.42	150.292	3134.65	140.998	24.495	1.602	0.000	0.000
27	3494.66	121.235	3224.55	121.731	25.327	1.668	0.000	0.000
28	3586.25	81.265	3315.38	123.451	26.160	1.761	0.000	0.000
29	3663.79	84.849	3399.89	127.938	26.995	1.846	0.000	0.000
30	3787.34	101.860	3495.23	139.731	27.846	1.913	600.000	0.000
31	3865.54	95.247	3572.56	138.063	28.698	2.000	0.000	0.000
32	3996.86	83.312	3679.76	132.812	29.576	2.047	0.000	0.000
33	4105.73	88.881	3781.50	143.902	30.426	2.093	0.000	0.000
34	4186.73	86.311	3857.33	139.768	31.355	2.133	0.000	0.000
35	4277.02	139.377	3948.70	161.448	32.304	2.213	0.000	0.000
36	4374.43	166.654	4036.13	151.299	33.278	2.277	0.000	0.000
37	4502.74	154.048	4130.01	156.948	34.233	2.345	0.000	0.000
38	4595.18	149.062	4225.01	177.751	35.283	2.407	0.000	0.000
39	4712.90	201.456	4317.82	175.028	36.309	2.472	0.000	0.000
40	4819.82	192.453	4403.94	172.708	37.423	2.588	600.000	0.000
41	4894.13	189.246	4492.60	168.296	38.511	2.708	0.000	0.000
42	4953.96	208.859	4572.75	170.545	39.579	2.837	0.000	0.000
43	5012.71	206.219	4647.70	189.054	40.633	2.967	0.000	0.000
44	5094.14	190.517	4733.37	185.376	41.671	3.097	0.000	0.000
45	5210.78	219.384	4819.35	187.170	42.740	3.156	0.000	0.000
46	5287.25	232.646	4885.54	187.314	43.860	3.262	0.000	0.000
47	5363.50	212.745	4956.89	183.631	45.000	3.343	0.000	0.000
48	5421.17	206.216	5027.44	191.109	46.123	3.441	0.000	0.000
49	5472.79	215.664	5093.90	196.819	47.293	3.598	0.000	0.000
50	5542.56	217.789	5168.69	201.016	48.446	3.758	600.000	0.000


==> exp/NetPhy_MLE_K1T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	98.80	60.632	27.77	4.128	3.531	0.229	0.000	0.000
2	120.80	74.271	51.20	5.853	4.315	0.292	0.000	0.000
3	154.60	72.988	79.83	6.403	5.141	0.458	0.000	0.000
4	173.60	77.190	103.22	8.501	5.987	0.652	0.000	0.000
5	194.40	70.720	124.28	9.646	6.801	0.800	0.000	0.000
6	202.80	69.647	146.96	11.602	7.603	0.936	0.000	0.000
7	209.80	77.073	168.52	10.485	8.392	1.046	0.000	0.000
8	222.00	85.431	192.30	16.620	9.160	1.135	0.000	0.000
9	243.80	97.441	222.89	22.076	9.905	1.211	0.000	0.000
10	264.60	88.709	246.45	24.221	10.666	1.286	600.000	0.000
11	292.40	134.897	268.77	21.766	11.420	1.349	0.000	0.000
12	310.80	143.538	293.93	31.665	12.166	1.416	0.000	0.000
13	321.20	136.626	314.21	28.730	12.915	1.466	0.000	0.000
14	363.20	141.784	334.46	23.381	13.657	1.506	0.000	0.000
15	391.40	129.212	353.03	27.406	14.423	1.535	0.000	0.000
16	415.20	123.890	383.14	34.822	15.179	1.558	0.000	0.000
17	444.20	111.459	409.18	25.617	15.942	1.561	0.000	0.000
18	468.60	115.064	429.14	30.821	16.719	1.558	0.000	0.000
19	505.60	128.927	449.11	30.770	17.500	1.557	0.000	0.000
20	519.00	132.656	466.88	30.417	18.284	1.561	600.000	0.000
21	533.60	130.090	486.95	24.250	19.068	1.565	0.000	0.000
22	554.60	106.082	510.01	28.875	19.865	1.553	0.000	0.000
23	564.80	110.060	532.09	22.790	20.666	1.547	0.000	0.000
24	575.20	110.121	549.31	23.380	21.461	1.553	0.000	0.000
25	599.60	113.535	566.77	19.873	22.269	1.554	0.000	0.000
26	620.40	92.365	584.71	20.378	23.081	1.586	0.000	0.000
27	626.20	90.176	600.86	23.258	23.888	1.617	0.000	0.000
28	653.20	121.069	616.94	23.911	24.701	1.625	0.000	0.000
29	666.00	126.301	631.73	24.097	25.529	1.639	0.000	0.000
30	673.00	131.609	648.36	21.282	26.360	1.660	600.000	0.000
31	687.80	133.920	663.47	22.256	27.191	1.682	0.000	0.000
32	700.40	135.338	682.87	19.596	28.017	1.711	0.000	0.000
33	752.60	108.822	698.25	21.683	28.849	1.751	0.000	0.000
34	769.40	121.422	718.92	20.319	29.723	1.822	0.000	0.000
35	781.60	124.991	733.91	21.345	30.616	1.903	0.000	0.000
36	793.80	130.888	745.43	20.728	31.516	1.992	0.000	0.000
37	821.80	156.290	760.64	20.855	32.395	2.066	0.000	0.000
38	841.40	154.964	770.42	22.116	33.283	2.144	0.000	0.000
39	852.20	145.306	784.59	24.519	34.184	2.244	0.000	0.000
40	862.60	149.809	800.41	27.161	35.085	2.334	600.000	0.000
41	877.20	134.215	818.50	29.385	35.984	2.425	0.000	0.000
42	882.00	134.002	831.73	29.688	36.875	2.530	0.000	0.000
43	912.20	106.338	844.99	30.838	37.785	2.613	0.000	0.000
44	916.60	112.429	858.47	28.615	38.716	2.670	0.000	0.000
45	932.20	108.824	874.39	31.242	39.648	2.725	0.000	0.000
46	948.80	118.536	888.35	31.858	40.594	2.799	0.000	0.000
47	958.40	123.180	904.64	31.985	41.517	2.858	0.000	0.000
48	973.80	116.070	919.23	34.957	42.427	2.904	0.000	0.000
49	1003.60	154.893	930.39	36.479	43.349	2.967	0.000	0.000
50	1019.60	170.441	942.19	37.169	44.301	3.042	600.000	0.000


==> exp/NetPhy_MLE_K25T2.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	291.60	35.962	274.96	4.953	12.495	1.072	0.000	0.000
2	758.80	77.290	762.42	13.172	13.635	1.251	0.000	0.000


==> exp/NetPhy_MLE_K25T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	313.72	61.292	270.30	11.925	12.309	0.850	0.000	0.000
2	934.78	251.752	760.73	15.000	13.161	0.988	0.000	0.000
3	1335.62	298.808	1168.52	30.725	13.968	1.009	0.000	0.000
4	1844.26	300.530	1564.15	41.026	14.719	1.067	0.000	0.000
5	2226.18	378.934	1908.89	69.193	15.546	1.201	0.000	0.000
6	2524.06	406.908	2220.26	48.744	16.393	1.299	0.000	0.000
7	2880.46	383.450	2534.34	66.547	17.245	1.359	0.000	0.000
8	3180.54	352.790	2806.38	83.796	18.169	1.456	0.000	0.000
9	3517.80	354.986	3082.48	86.889	19.087	1.564	0.000	0.000
10	3763.10	349.036	3308.68	93.975	20.045	1.645	600.000	0.000
11	3967.04	347.306	3539.59	98.981	21.024	1.716	0.000	0.000
12	4186.16	337.881	3759.07	95.130	22.008	1.774	0.000	0.000
13	4418.48	309.293	3965.12	103.812	22.979	1.812	0.000	0.000
14	4665.98	252.703	4182.50	135.692	24.007	1.924	0.000	0.000
15	4874.98	188.184	4380.65	143.549	25.053	1.955	0.000	0.000
16	5051.64	172.270	4568.02	130.447	26.047	1.991	0.000	0.000
17	5295.62	178.196	4776.81	130.805	26.995	2.032	0.000	0.000
18	5479.32	165.785	4949.50	115.751	28.083	2.021	0.000	0.000
19	5668.74	179.422	5139.88	114.030	29.221	2.113	0.000	0.000
20	5859.92	170.721	5322.52	106.274	30.351	2.152	600.000	0.000
21	6048.46	105.229	5498.28	105.989	31.442	2.194	0.000	0.000
22	6248.00	101.965	5695.64	107.245	32.583	2.237	0.000	0.000
23	6459.64	105.576	5874.23	110.866	33.736	2.299	0.000	0.000
24	6688.66	74.786	6046.94	107.127	34.901	2.426	0.000	0.000
25	6852.56	77.955	6207.04	124.494	36.185	2.471	0.000	0.000
26	7003.92	67.801	6373.40	128.245	37.427	2.519	0.000	0.000
27	7230.08	110.174	6530.27	139.142	38.618	2.561	0.000	0.000
28	7394.42	63.293	6667.34	135.521	40.047	2.542	0.000	0.000
29	7575.48	110.826	6805.33	148.128	41.493	2.616	0.000	0.000
30	7740.70	148.068	6944.94	152.418	42.879	2.671	600.000	0.000
31	7884.14	138.983	7083.27	145.420	44.317	2.878	0.000	0.000
32	8053.32	148.148	7228.44	148.532	45.706	3.092	0.000	0.000
33	8226.68	121.960	7357.27	151.426	47.311	3.152	0.000	0.000
34	8354.50	135.539	7470.71	150.981	48.954	3.232	0.000	0.000
35	8490.46	100.220	7593.05	154.294	50.561	3.276	0.000	0.000
36	8614.98	88.519	7714.89	148.439	52.137	3.334	0.000	0.000
37	8761.28	47.360	7837.69	145.705	53.652	3.388	0.000	0.000
38	8894.16	59.158	7957.08	151.355	55.110	3.455	0.000	0.000
39	9024.40	66.879	8088.79	155.908	56.515	3.515	0.000	0.000
40	9177.52	81.998	8216.38	158.634	57.884	3.567	600.000	0.000
41	9299.62	78.411	8338.39	142.646	59.389	3.701	0.000	0.000
42	9427.44	102.225	8454.33	141.913	60.930	3.759	0.000	0.000
43	9560.76	85.583	8566.03	151.158	62.506	3.778	0.000	0.000
44	9682.42	86.223	8677.59	153.280	64.109	3.830	0.000	0.000
45	9825.86	95.185	8803.45	154.737	65.661	3.871	0.000	0.000
46	9955.44	122.571	8920.08	161.446	67.175	3.907	0.000	0.000
47	10088.76	127.784	9032.21	172.947	68.648	3.937	0.000	0.000
48	10200.08	130.401	9151.31	166.188	70.170	4.185	0.000	0.000
49	10352.76	138.276	9266.33	169.246	71.654	4.437	0.000	0.000
50	10468.92	155.572	9376.24	160.725	73.186	4.598	600.000	0.000


==> exp/NetPhy_MLE_K50T1.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	643.40	155.030	643.43	6.099	20.240	1.056	0.000	0.000


==> exp/NetPhy_MLE_K5T10.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	45.20	36.527	57.32	3.463	5.099	0.398	0.000	0.000
2	249.60	95.466	174.12	11.723	5.588	0.423	0.000	0.000
3	371.40	123.880	275.43	10.940	6.322	0.367	0.000	0.000
4	469.80	108.414	387.10	31.091	7.020	0.407	0.000	0.000
5	577.40	95.764	497.61	42.030	7.677	0.437	0.000	0.000
6	662.60	162.423	587.11	46.068	8.382	0.469	0.000	0.000
7	743.20	173.133	673.51	44.267	9.077	0.523	0.000	0.000
8	813.20	184.378	752.14	49.235	9.760	0.577	0.000	0.000
9	902.80	197.279	832.41	49.367	10.446	0.610	0.000	0.000
10	1016.00	228.203	904.57	51.865	11.150	0.654	600.000	0.000


==> exp/NetPhy_MLE_K5T25.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	109.50	48.790	118.77	0.764	0.548	0.001
2	236.50	82.731	259.19	3.246	1.262	0.019
3	340.00	86.267	338.45	17.925	1.857	0.424
4	451.50	137.886	432.56	41.486	2.204	0.395
5	558.00	91.924	531.93	10.260	2.605	0.374
6	653.00	55.154	640.46	4.533	3.058	0.382
7	706.50	68.589	738.40	8.987	3.526	0.363
8	777.50	65.761	863.25	46.881	4.250	0.008
9	879.00	16.971	961.61	14.276	5.179	0.621
10	932.50	0.707	1051.89	9.440	6.137	1.285
11	1038.00	39.598	1123.71	38.382	6.648	1.223
12	1119.50	28.991	1211.68	41.528	7.197	1.189
13	1191.50	38.891	1291.78	11.300	7.781	1.134
14	1252.00	12.728	1358.13	27.061	8.357	1.071
15	1279.00	21.213	1417.29	9.687	8.950	1.051
16	1336.00	29.698	1511.58	6.378	9.583	1.011
17	1398.50	20.506	1586.12	2.029	10.213	0.961
18	1447.50	6.364	1664.74	24.890	10.825	0.942
19	1554.00	5.657	1766.89	22.797	11.415	0.896
20	1585.50	6.364	1828.44	21.326	12.073	0.868
21	1653.50	37.477	1896.05	8.082	12.733	0.810
22	1701.50	37.477	1953.64	13.810	13.438	0.796
23	1755.00	82.024	2010.26	22.557	14.523	0.272
24	1816.50	67.175	2088.85	8.103	15.221	0.296
25	1865.00	79.196	2142.31	13.980	15.926	0.228


==> exp/NetPhy_MLE_K5T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	63.80	10.208	58.80	3.513	4.836	0.344	0.000	0.000
2	129.80	21.135	172.95	8.224	5.366	0.349	0.000	0.000
3	273.00	58.258	282.53	11.779	5.893	0.349	0.000	0.000
4	376.40	106.237	387.79	19.555	6.544	0.444	0.000	0.000
5	478.40	159.437	494.38	19.234	7.220	0.495	0.000	0.000
6	593.60	126.478	587.30	19.456	7.916	0.592	0.000	0.000
7	698.60	86.887	677.08	22.219	8.629	0.654	0.000	0.000
8	826.00	59.846	771.05	24.945	9.363	0.717	0.000	0.000
9	882.20	59.609	850.88	20.058	10.183	0.719	0.000	0.000
10	987.40	117.626	928.13	22.038	10.983	0.719	600.000	0.000
11	1093.20	144.578	995.40	22.233	11.790	0.742	0.000	0.000
12	1143.40	148.566	1064.82	27.386	12.599	0.759	0.000	0.000
13	1203.80	177.559	1131.26	26.586	13.392	0.799	0.000	0.000
14	1285.40	168.298	1201.94	30.720	14.193	0.837	0.000	0.000
15	1348.20	192.414	1263.20	32.377	14.993	0.872	0.000	0.000
16	1379.60	190.049	1317.69	35.543	15.806	0.945	0.000	0.000
17	1423.60	186.442	1378.84	41.927	16.604	1.029	0.000	0.000
18	1481.40	139.679	1443.01	47.625	17.408	1.102	0.000	0.000
19	1550.20	142.922	1498.77	55.697	18.216	1.159	0.000	0.000
20	1615.80	125.570	1556.04	63.444	19.028	1.206	600.000	0.000
21	1645.20	105.680	1603.87	66.788	19.845	1.263	0.000	0.000
22	1705.20	70.351	1666.48	77.699	20.638	1.299	0.000	0.000
23	1739.40	74.608	1707.10	74.808	21.442	1.347	0.000	0.000
24	1801.80	101.152	1757.99	72.350	22.229	1.394	0.000	0.000
25	1837.20	120.157	1810.04	62.609	23.010	1.438	0.000	0.000
26	1893.20	130.638	1872.35	68.904	23.799	1.483	0.000	0.000
27	1951.60	106.894	1941.48	54.038	24.598	1.518	0.000	0.000
28	1993.00	120.275	1991.25	49.609	25.396	1.538	0.000	0.000
29	2067.80	126.648	2061.46	50.997	26.184	1.586	0.000	0.000
30	2108.20	123.522	2106.43	42.940	26.983	1.631	600.000	0.000
31	2152.20	126.019	2148.15	41.137	27.766	1.672	0.000	0.000
32	2175.00	126.394	2194.30	45.067	28.579	1.699	0.000	0.000
33	2209.80	120.875	2238.88	48.435	29.373	1.724	0.000	0.000
34	2265.60	62.176	2292.72	55.149	30.170	1.764	0.000	0.000
35	2303.60	42.247	2335.49	53.839	30.958	1.786	0.000	0.000
36	2359.80	35.626	2394.36	46.833	31.749	1.802	0.000	0.000
37	2399.40	30.558	2440.49	54.311	32.537	1.794	0.000	0.000
38	2473.60	111.357	2481.09	55.990	33.312	1.810	0.000	0.000
39	2507.60	95.414	2515.00	61.593	34.113	1.844	0.000	0.000
40	2549.80	87.248	2552.56	60.024	34.912	1.866	600.000	0.000
41	2615.00	112.176	2602.47	64.924	35.744	1.929	0.000	0.000
42	2656.60	96.741	2643.87	77.824	36.583	1.980	0.000	0.000
43	2681.00	87.101	2687.14	88.463	37.421	2.050	0.000	0.000
44	2740.20	78.570	2743.80	59.431	38.239	2.115	0.000	0.000
45	2786.20	73.632	2792.67	74.063	39.064	2.199	0.000	0.000
46	2830.80	92.575	2823.57	71.204	39.893	2.258	0.000	0.000
47	2863.60	109.803	2863.04	57.402	40.734	2.319	0.000	0.000
48	2889.00	116.097	2904.06	61.595	41.597	2.454	0.000	0.000
49	2927.40	116.710	2943.50	62.024	42.468	2.596	0.000	0.000
50	2969.00	138.465	2982.31	58.207	43.347	2.720	600.000	0.000


==> exp/NetPhy_MaxD_K10T5.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	251.52	241.119	325.68	8.806	0.001	0.000
2	430.24	389.756	604.55	17.367	0.002	0.000
3	568.96	499.203	825.69	19.094	0.003	0.000
4	685.28	586.850	939.20	22.379	0.003	0.000
5	812.16	685.263	1121.56	24.927	0.004	0.000


==> exp/NetPhy_MaxD_K10T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	319.96	263.984	328.98	3.710	0.001	0.000
2	550.71	447.555	596.58	8.868	0.002	0.000
3	702.08	564.020	803.82	17.132	0.003	0.000
4	821.80	658.913	937.65	34.271	0.003	0.000
5	1014.67	808.309	1185.76	51.108	0.004	0.000
6	1236.23	979.042	1419.92	35.166	0.005	0.000
7	1380.06	1089.716	1627.63	23.814	0.006	0.000
8	1516.51	1195.143	1808.65	24.623	0.006	0.000
9	1636.06	1287.497	1960.65	15.154	0.007	0.000
10	1775.46	1395.805	2113.43	10.301	0.008	0.000
11	1881.41	1479.991	2244.96	19.258	0.008	0.000
12	1985.55	1562.988	2399.41	22.894	0.009	0.000
13	2115.44	1664.493	2537.03	27.268	0.010	0.000
14	2242.54	1761.135	2672.42	24.944	0.010	0.000
15	2334.21	1834.018	2790.25	39.651	0.011	0.000
16	2475.91	1940.674	2927.51	36.597	0.011	0.000
17	2568.57	2012.512	3034.00	48.496	0.012	0.000
18	2658.44	2078.697	3127.05	69.041	0.012	0.000
19	2709.28	2117.676	3209.67	90.948	0.013	0.000
20	2789.48	2180.022	3303.14	98.690	0.013	0.000
21	2870.98	2244.015	3387.55	96.168	0.014	0.000
22	2933.47	2292.799	3457.67	91.097	0.014	0.000
23	3012.68	2354.870	3549.54	98.900	0.015	0.000
24	3084.84	2411.572	3623.04	116.048	0.015	0.001
25	3136.17	2450.163	3680.44	140.531	0.016	0.001
26	3175.53	2479.714	3725.52	136.539	0.016	0.001
27	3231.46	2524.770	3794.49	159.147	0.016	0.001
28	3263.93	2550.127	3844.41	166.534	0.017	0.001
29	3289.84	2569.461	3881.25	155.767	0.017	0.001
30	3311.00	2586.253	3912.89	152.724	0.018	0.001
31	3381.52	2642.801	3970.70	168.636	0.018	0.001
32	3435.80	2685.431	4025.15	172.660	0.018	0.001
33	3466.96	2710.786	4055.55	178.711	0.019	0.001
34	3512.72	2744.051	4096.97	178.469	0.019	0.001
35	3536.00	2762.220	4129.54	184.190	0.019	0.001
36	3562.08	2783.237	4174.30	203.414	0.020	0.001
37	3604.56	2816.894	4215.62	191.337	0.020	0.001
38	3631.29	2838.487	4247.48	181.784	0.020	0.001
39	3654.25	2856.355	4285.45	158.687	0.021	0.001
40	3681.64	2885.451	4332.37	152.849	0.021	0.001
41	3700.18	2914.922	4387.09	139.183	0.022	0.001
42	3737.58	2959.308	4449.77	140.332	0.022	0.001
43	3781.04	2993.068	4499.84	119.395	0.022	0.001
44	3826.14	3038.249	4567.48	114.151	0.023	0.001
45	3849.30	3111.104	4653.40	80.319	0.023	0.001
46	3906.37	3166.088	4725.71	111.544	0.023	0.001
47	3938.70	3229.753	4814.47	108.522	0.024	0.001
48	3978.36	3276.479	4889.83	101.879	0.024	0.001
49	4002.86	3348.229	4971.56	108.616	0.025	0.001
50	4032.56	3401.196	5058.48	106.693	0.025	0.001


==> exp/NetPhy_MaxD_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.0	0.000
1	77.76	72.919	66.53	4.431	0.0	0.000
2	104.48	119.294	93.81	5.337	0.06	0.000
3	152.32	151.211	156.68	6.602	0.06	0.000
4	175.68	167.755	202.59	6.531	0.06	0.000
5	190.24	178.862	226.20	7.717	0.06	0.000
6	199.20	185.556	246.46	6.582	0.06	0.000
7	221.92	209.600	272.05	5.435	0.12	0.000
8	232.64	217.615	302.77	4.678	0.12	0.000
9	256.80	238.335	332.52	7.474	0.12	0.000
10	272.64	251.008	360.09	7.336	0.12	0.000
11	294.56	261.914	389.20	5.610	0.18	0.000
12	305.28	270.356	418.38	10.398	0.18	0.000
13	324.32	292.417	441.36	11.557	0.18	0.000
14	356.96	319.534	466.05	17.376	0.18	0.000
15	385.28	340.099	492.51	21.513	0.18	0.000
16	402.88	358.798	523.12	23.157	0.24	0.000
17	427.68	378.661	562.61	21.177	0.24	0.000
18	438.56	386.370	594.06	14.407	0.24	0.000
19	475.84	416.369	622.93	15.464	0.24	0.000
20	510.56	453.811	653.06	19.417	0.24	0.000
21	527.68	475.982	684.76	24.730	0.3	0.000
22	541.28	485.296	714.86	22.058	0.3	0.000
23	570.72	503.350	744.80	24.578	0.3	0.000
24	599.68	535.765	781.64	30.349	0.3	0.000
25	614.56	542.314	806.45	24.719	0.36	0.000
26	632.64	551.461	830.16	25.449	0.36	0.000
27	638.40	556.532	848.71	29.095	0.36	0.000
28	650.88	564.734	863.46	28.372	0.36	0.000
29	660.32	569.901	877.82	29.192	0.36	0.000
30	663.52	571.872	891.89	29.122	0.36	0.000
31	668.00	574.651	905.66	31.030	0.42	0.000
32	670.88	577.021	916.88	31.351	0.42	0.000
33	692.00	594.412	931.01	31.123	0.42	0.000
34	735.04	635.360	945.94	31.675	0.42	0.000
35	763.84	665.328	961.86	31.058	0.42	0.000
36	769.92	668.799	982.32	33.187	0.48	0.000
37	793.28	683.557	1009.04	23.592	0.48	0.000
38	802.56	690.280	1033.59	28.743	0.48	0.000
39	811.36	696.605	1058.33	34.810	0.48	0.000
40	827.04	710.303	1080.95	36.664	0.48	0.000
41	839.84	725.519	1102.45	35.361	0.54	0.000
42	884.96	769.265	1126.45	39.662	0.54	0.000
43	896.00	780.452	1148.95	36.733	0.54	0.000
44	906.40	788.058	1179.86	35.832	0.54	0.000
45	950.40	838.692	1204.89	33.675	0.54	0.000
46	983.36	872.026	1237.04	37.511	0.6	0.000
47	992.96	883.193	1262.20	41.212	0.6	0.000
48	1023.84	917.383	1293.13	40.229	0.6	0.000
49	1040.16	931.715	1315.32	38.452	0.6	0.000
50	1086.56	969.006	1350.51	35.340	0.6	0.000


==> exp/NetPhy_MaxD_K25T2.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	518.56	435.629	638.65	12.920	0.002	0.000
2	751.20	631.641	991.65	36.511	0.003	0.000


==> exp/NetPhy_MaxD_K25T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	507.09	402.671	638.95	9.588	0.002	0.000
2	843.45	675.152	1017.67	32.924	0.003	0.000
3	1310.36	1057.472	1559.53	29.135	0.005	0.000
4	1655.09	1326.924	1943.93	35.384	0.006	0.000
5	1966.85	1561.794	2279.92	33.582	0.008	0.000
6	2199.90	1732.265	2609.22	52.504	0.009	0.000
7	2430.15	1916.043	2906.54	46.166	0.010	0.000
8	2629.58	2060.286	3143.50	103.981	0.011	0.000
9	2816.70	2208.587	3343.54	106.979	0.012	0.000
10	2973.65	2333.120	3533.09	126.641	0.013	0.000
11	3094.35	2430.006	3669.10	101.363	0.014	0.000
12	3215.38	2519.579	3788.29	151.563	0.015	0.000
13	3282.30	2573.795	3885.19	152.025	0.015	0.001
14	3343.80	2621.691	3980.36	148.002	0.016	0.000
15	3454.33	2712.772	4073.92	153.338	0.017	0.000
16	3491.72	2739.911	4124.89	163.049	0.017	0.001
17	3582.42	2813.054	4243.91	162.290	0.018	0.001
18	3684.26	2894.374	4364.86	176.112	0.018	0.001
19	3748.38	2944.434	4454.55	180.267	0.019	0.001
20	3853.84	3027.161	4610.37	165.752	0.020	0.001
21	4031.94	3165.622	4806.97	165.743	0.020	0.001
22	4150.51	3259.679	4951.09	208.722	0.021	0.001
23	4256.29	3341.670	5094.29	192.441	0.022	0.001
24	4404.55	3458.699	5270.67	162.037	0.022	0.001
25	4547.39	3569.421	5412.39	152.749	0.023	0.001
26	4701.55	3690.219	5543.42	159.575	0.024	0.001
27	4809.46	3770.291	5684.54	137.793	0.024	0.001
28	4890.81	3829.354	5785.71	175.688	0.025	0.001
29	4982.32	3901.125	5899.19	159.946	0.025	0.001
30	5064.16	3961.926	5993.26	181.931	0.026	0.001
31	5153.86	4031.167	6110.17	166.432	0.026	0.001
32	5231.11	4093.966	6201.76	158.441	0.027	0.001
33	5344.10	4179.284	6330.87	174.758	0.027	0.001
34	5421.84	4242.008	6430.19	185.753	0.028	0.001
35	5526.14	4320.499	6540.52	197.969	0.028	0.001
36	5577.15	4361.957	6609.11	204.892	0.029	0.001
37	5663.58	4427.453	6726.08	193.481	0.029	0.001
38	5741.80	4490.485	6830.27	186.329	0.029	0.001
39	5832.66	4564.283	6933.84	163.287	0.030	0.001
40	5913.18	4623.940	7034.61	195.391	0.030	0.001
41	6007.48	4698.685	7149.49	183.259	0.031	0.001
42	6101.13	4773.192	7268.47	150.821	0.031	0.001
43	6209.04	4853.890	7382.88	201.002	0.032	0.001
44	6258.73	4892.346	7450.22	204.056	0.032	0.001
45	6336.30	4953.472	7551.01	226.227	0.033	0.001
46	6419.78	5017.425	7646.40	208.539	0.033	0.001
47	6487.35	5070.705	7740.72	195.352	0.034	0.001
48	6555.41	5123.704	7832.71	209.080	0.034	0.001
49	6620.52	5175.532	7915.82	211.087	0.035	0.001
50	6704.48	5239.922	8018.71	217.843	0.035	0.001


==> exp/NetPhy_MaxD_K50T1.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	686.24	596.638	882.20	5.211	0.003	0.000


==> exp/NetPhy_MaxD_K5T10.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	199.52	186.525	225.13	5.583	0.001	0.000
2	266.08	249.516	339.46	5.615	0.001	0.000
3	374.72	334.148	470.90	13.009	0.002	0.000
4	472.64	399.900	616.86	18.806	0.002	0.000
5	606.56	513.968	758.26	28.783	0.003	0.000
6	651.84	555.299	815.03	35.648	0.003	0.000
7	687.52	581.774	873.19	35.874	0.003	0.000
8	747.68	631.090	978.53	41.451	0.004	0.000
9	839.84	714.163	1087.08	38.028	0.004	0.000
10	935.36	794.892	1236.96	50.371	0.005	0.000


==> exp/NetPhy_MaxD_K5T25.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	271.00	146.096	220.47	3.899	0.001	0.000
2	405.60	158.738	331.59	15.400	0.001	0.000
3	568.60	137.707	453.01	14.991	0.002	0.000
4	704.40	152.800	602.00	19.985	0.002	0.000
5	838.40	198.699	763.47	33.759	0.003	0.000
6	894.80	182.403	814.27	41.222	0.003	0.000
7	972.40	160.664	870.49	36.156	0.004	0.000
8	1104.60	232.880	972.52	25.786	0.004	0.000
9	1248.40	272.160	1089.56	37.768	0.005	0.000
10	1388.80	215.946	1241.32	38.378	0.005	0.000
11	1462.00	179.965	1355.13	46.248	0.005	0.000
12	1594.40	210.407	1489.39	39.809	0.006	0.000
13	1687.20	243.712	1584.33	48.890	0.006	0.000
14	1778.60	216.745	1664.56	59.019	0.007	0.000
15	1861.80	251.863	1758.75	56.753	0.007	0.000
16	1972.60	270.870	1839.95	62.079	0.008	0.000
17	2040.00	280.816	1914.87	71.600	0.008	0.000
18	2117.20	322.382	1986.30	79.149	0.008	0.000
19	2190.20	339.336	2059.71	71.008	0.009	0.000
20	2267.60	374.659	2133.41	75.230	0.009	0.000
21	2362.80	334.808	2208.97	84.743	0.009	0.000
22	2433.80	352.692	2277.88	90.585	0.010	0.001
23	2507.40	358.063	2344.47	92.565	0.010	0.001
24	2608.80	365.680	2419.86	88.551	0.011	0.001
25	2657.80	365.763	2488.97	96.236	0.011	0.001


==> exp/NetPhy_MaxD_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	231.57	220.396	227.58	4.395	0.001	0.000
2	307.66	255.554	343.89	8.432	0.001	0.000
3	381.79	317.866	470.76	8.598	0.002	0.000
4	485.60	393.369	613.93	13.739	0.002	0.000
5	601.55	479.357	759.75	13.269	0.003	0.000
6	680.11	537.378	828.55	28.858	0.003	0.000
7	731.93	584.589	878.11	22.536	0.004	0.000
8	785.23	621.161	965.25	21.609	0.004	0.000
9	876.91	705.511	1081.27	22.381	0.004	0.000
10	952.51	760.050	1211.08	35.988	0.005	0.000
11	1068.62	850.694	1344.14	34.932	0.005	0.000
12	1175.72	934.450	1462.84	35.937	0.006	0.000
13	1230.66	975.352	1571.16	39.448	0.006	0.000
14	1368.25	1087.324	1679.52	53.495	0.007	0.000
15	1437.46	1142.615	1778.54	59.262	0.007	0.000
16	1478.62	1173.487	1861.39	58.536	0.008	0.000
17	1552.10	1228.939	1941.25	75.426	0.008	0.001
18	1642.62	1295.167	2027.85	84.640	0.008	0.001
19	1709.37	1348.960	2098.93	80.159	0.009	0.001
20	1798.10	1417.131	2177.88	80.961	0.009	0.001
21	1830.40	1441.638	2251.05	80.743	0.010	0.001
22	1895.02	1491.663	2326.16	90.821	0.010	0.001
23	1968.16	1551.564	2396.00	86.004	0.010	0.001
24	2005.39	1579.454	2474.55	87.003	0.011	0.001
25	2072.47	1635.809	2546.24	95.070	0.011	0.001
26	2121.50	1673.419	2621.43	97.957	0.012	0.001
27	2165.29	1707.569	2684.26	99.257	0.012	0.001
28	2212.36	1743.296	2750.60	109.109	0.012	0.001
29	2284.19	1798.105	2815.80	105.935	0.013	0.001
30	2334.05	1837.468	2882.03	105.745	0.013	0.001
31	2378.82	1876.564	2944.61	102.372	0.013	0.001
32	2438.02	1920.259	3002.02	104.888	0.014	0.001
33	2495.10	1965.623	3061.63	115.483	0.014	0.001
34	2536.92	1999.123	3123.73	106.580	0.014	0.001
35	2573.49	2025.963	3193.60	116.350	0.015	0.001
36	2620.72	2058.615	3241.32	124.534	0.015	0.001
37	2674.51	2104.797	3283.24	123.106	0.015	0.001
38	2702.23	2125.313	3329.13	125.271	0.016	0.001
39	2741.59	2154.090	3371.21	134.908	0.016	0.001
40	2768.65	2173.666	3415.46	151.796	0.016	0.001
41	2798.66	2196.304	3453.92	144.822	0.017	0.001
42	2842.61	2231.021	3505.60	144.865	0.017	0.001
43	2898.37	2277.113	3556.85	137.991	0.017	0.001
44	2932.81	2305.173	3613.32	138.926	0.018	0.001
45	2964.63	2328.471	3650.76	144.823	0.018	0.001
46	3008.74	2362.367	3694.63	150.926	0.018	0.001
47	3034.33	2380.292	3723.08	161.962	0.019	0.001
48	3065.65	2404.040	3750.59	173.586	0.019	0.001
49	3117.15	2445.250	3796.27	178.575	0.019	0.001
50	3168.97	2483.344	3834.87	191.597	0.020	0.001


==> exp/NetPhy_NO_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	22.50	19.092	27.27	2.121	1.116	0.025
2	59.50	36.062	81.72	10.246	2.442	0.769
3	72.50	47.376	101.70	11.172	2.748	1.052
4	85.00	56.569	113.73	6.251	3.486	1.978
5	124.00	28.284	148.22	30.568	3.634	1.931
6	134.50	21.920	167.87	36.826	4.053	2.373
7	137.50	19.092	181.18	43.940	4.582	2.942
8	140.50	20.506	190.10	44.505	5.157	3.639
9	164.00	50.912	216.27	19.778	6.240	2.307
10	173.00	49.497	230.12	16.497	6.738	1.818
11	177.00	50.912	253.32	6.873	6.918	1.902
12	190.00	39.598	286.97	19.693	7.209	2.192
13	218.50	13.435	304.84	34.684	7.882	1.607
14	225.50	10.607	319.36	35.539	8.409	2.146
15	232.50	9.192	333.22	32.774	8.555	2.125
16	260.00	24.042	360.55	11.427	8.688	2.138
17	262.00	25.456	366.53	10.805	11.050	3.614
18	290.00	8.485	396.11	24.119	11.882	4.631
19	304.50	16.263	412.02	14.885	12.134	4.731
20	316.50	14.849	423.76	13.272	12.347	4.761
21	351.50	20.506	446.75	12.452	12.556	4.734
22	360.50	10.607	452.73	11.745	12.885	4.871
23	372.50	0.707	474.71	5.077	13.089	4.836
24	385.50	6.364	497.44	1.308	13.622	5.266
25	398.00	1.414	512.02	3.041	14.285	4.815
26	406.50	6.364	526.89	6.194	14.428	4.886
27	413.00	5.657	541.50	3.910	14.574	4.981
28	426.50	2.121	556.18	6.993	14.726	5.017
29	434.50	3.536	565.65	12.643	14.863	5.063
30	437.50	6.364	576.50	15.952	15.003	5.149
31	440.50	4.950	584.25	13.895	15.163	5.260
32	451.50	3.536	590.82	10.875	15.295	5.329
33	462.00	5.657	602.69	13.902	16.648	7.096
34	464.50	7.778	611.62	8.280	16.821	7.225
35	467.00	5.657	628.70	17.946	18.464	5.153
36	479.00	21.213	636.81	25.286	18.630	5.196
37	486.00	29.698	651.84	18.364	19.302	5.971
38	503.00	41.012	661.16	18.873	19.482	6.092
39	505.50	43.134	671.39	28.751	19.779	6.379
40	521.50	36.062	695.51	13.032	19.933	6.466
41	541.50	31.820	707.61	9.694	20.329	6.838
42	549.50	33.234	725.14	10.182	20.516	6.950
43	557.00	38.184	735.11	18.979	20.685	7.027
44	585.00	1.414	746.01	11.922	21.067	7.439
45	593.50	3.536	758.53	8.825	21.223	7.518
46	609.00	11.314	772.49	13.810	21.366	7.583
47	620.00	25.456	775.94	14.086	21.529	7.683
48	630.50	36.062	804.65	25.060	21.846	8.002
49	651.50	53.033	825.02	27.181	22.168	8.304
50	673.00	24.042	845.07	8.061	22.934	8.204


==> exp/NetPhy_OnlineINC_K10T5.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	232.80	95.047	2659.63	2730.348	0.381	0.167	0.000	0.000
2	502.80	168.516	5817.68	3249.603	1.023	0.292	0.000	0.000
3	694.32	141.835	6719.95	2819.910	1.372	0.322	0.000	0.000
4	868.64	293.865	8860.65	3015.451	1.706	0.440	0.000	0.000
5	951.84	303.267	9348.83	3312.615	1.924	0.460	0.000	0.000


==> exp/NetPhy_OnlineINC_K10T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	310.96	85.459	3603.23	1697.912	0.498	0.008	0.000	0.000
2	541.65	83.472	4556.25	2711.021	0.900	0.353	0.000	0.000
3	734.16	160.788	6713.08	2337.929	1.345	0.353	0.000	0.000
4	822.48	166.157	8034.69	2487.411	1.634	0.378	0.000	0.000
5	988.77	145.563	9534.42	1502.622	1.918	0.482	0.000	0.000
6	1170.24	136.452	12298.54	2255.302	2.257	0.536	0.000	0.000
7	1322.27	161.814	14024.28	3447.784	2.551	0.657	0.000	0.000
8	1426.00	169.021	17121.88	2930.971	2.881	0.666	0.000	0.000
9	1548.59	171.658	19412.40	4329.396	3.230	0.682	0.000	0.000
10	1671.41	184.389	21227.38	5118.137	3.487	0.791	209.224	0.000
11	1850.81	223.705	23478.50	4066.171	3.966	0.573	0.000	0.000
12	1971.56	244.172	24734.70	3085.840	4.291	0.605	0.000	0.000
13	2123.59	274.622	27040.02	2816.342	4.790	0.737	0.000	0.000
14	2248.25	318.891	28397.34	2588.744	5.150	0.731	0.000	0.000
15	2388.55	302.749	29811.96	2132.125	5.505	0.690	0.000	0.000
16	2489.75	294.709	30913.30	1910.199	5.793	0.695	0.000	0.000
17	2616.25	259.147	32715.06	2393.156	6.151	0.599	0.000	0.000
18	2724.81	262.424	34602.16	3616.928	6.478	0.653	0.000	0.000
19	2836.36	232.854	36323.10	3933.879	6.856	0.572	0.000	0.000
20	2956.42	178.645	37887.76	3431.600	7.136	0.474	218.926	0.000
21	3060.38	179.462	38889.08	3654.891	7.355	0.485	0.000	0.000
22	3151.23	158.707	40509.88	4425.690	7.665	0.505	0.000	0.000
23	3262.78	116.523	41913.30	4648.232	7.947	0.522	0.000	0.000
24	3353.86	125.196	42322.14	4295.027	8.154	0.520	0.000	0.000
25	3455.29	145.129	44336.40	3154.706	8.449	0.495	0.000	0.000
26	3615.37	161.089	46436.36	2240.138	8.937	0.597	0.000	0.000
27	3713.35	156.476	47820.20	2282.860	9.292	0.622	0.000	0.000
28	3830.65	225.645	48897.38	2626.449	9.655	0.596	0.000	0.000
29	3927.48	209.746	49939.96	2945.708	9.959	0.536	0.000	0.000
30	4039.72	212.598	50680.26	2625.311	10.288	0.661	189.109	0.000
31	4121.60	215.304	50911.32	2732.701	10.520	0.681	0.000	0.000
32	4215.67	233.578	52243.60	3374.215	10.862	0.655	0.000	0.000
33	4303.76	211.848	54453.12	4459.537	11.167	0.625	0.000	0.000
34	4398.29	224.952	55877.70	3512.461	11.465	0.654	0.000	0.000
35	4469.82	221.451	56611.08	3437.353	11.806	0.711	0.000	0.000
36	4570.33	220.108	59534.28	4825.510	12.067	0.725	0.000	0.000
37	4690.62	180.382	62421.00	4594.291	12.504	0.627	0.000	0.000
38	4831.84	174.358	63537.62	4341.313	12.835	0.597	0.000	0.000
39	4926.14	189.770	65201.80	5441.169	13.271	0.689	0.000	0.000
40	5021.82	210.631	66158.74	5475.870	13.590	0.645	198.148	0.000
41	5097.03	242.825	67012.60	5545.977	13.922	0.750	0.000	0.000
42	5174.08	235.474	67981.24	4176.237	14.187	0.814	0.000	0.000
43	5280.57	208.878	69711.30	4395.527	14.571	0.812	0.000	0.000
44	5356.47	175.868	71411.76	4015.742	14.960	0.646	0.000	0.000
45	5451.00	207.595	72586.36	4177.857	15.300	0.680	0.000	0.000
46	5534.72	207.114	74434.10	4033.332	15.748	0.693	0.000	0.000
47	5615.68	212.889	75481.10	4769.720	16.033	0.657	0.000	0.000
48	5682.61	205.970	76188.04	4888.031	16.238	0.682	0.000	0.000
49	5758.74	216.186	76681.92	5176.744	16.541	0.736	0.000	0.000
50	5827.74	222.210	77601.26	4690.430	16.845	0.777	195.310	0.000


==> exp/NetPhy_OnlineINC_K1T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.0	0.000	0.000	0.000
1	17.92	10.726	3694.75	2523.125	64.68	0.273	0.000	0.000
2	72.52	31.060	6004.74	2672.012	139.38	1.018	0.000	0.000
3	95.20	28.035	9359.88	5147.426	234.06	1.525	0.000	0.000
4	133.00	16.654	11660.04	8416.827	311.88	2.208	0.000	0.000
5	147.28	25.032	15070.48	9360.773	362.58	2.676	0.000	0.000
6	184.24	25.444	16823.47	10906.733	374.58	2.699	0.000	0.000
7	221.48	30.017	19688.42	12922.962	410.58	2.723	0.000	0.000
8	258.72	44.815	21358.83	12753.002	436.68	2.768	0.000	0.000
9	264.32	47.769	23112.88	14534.538	453.54	2.626	0.000	0.000
10	306.60	57.613	24721.91	13998.766	461.76	2.595	461.738	0.000
11	316.40	61.504	25851.74	15892.195	474.66	2.713	0.000	0.000
12	329.84	63.059	27669.72	15423.585	488.76	2.593	0.000	0.000
13	366.80	77.419	28576.34	14947.141	511.14	2.357	0.000	0.000
14	382.20	68.407	29368.06	15258.941	525.66	2.501	0.000	0.000
15	397.04	77.971	30015.44	14416.583	533.28	2.481	0.000	0.000
16	424.20	65.986	32316.28	16014.723	547.32	2.464	0.000	0.000
17	449.40	73.982	33477.42	16331.572	565.14	2.377	0.000	0.000
18	463.40	79.511	35135.56	17707.631	594.48	2.607	0.000	0.000
19	479.64	76.978	35639.60	17782.469	604.68	2.651	0.000	0.000
20	493.08	80.274	36135.14	18079.550	625.8	2.819	164.067	0.000
21	518.84	74.816	37810.32	18289.708	647.64	2.859	0.000	0.000
22	536.76	87.775	39890.38	17960.374	662.52	2.872	0.000	0.000
23	553.00	78.855	41483.20	19442.625	672.12	2.868	0.000	0.000
24	572.88	81.311	42449.58	20779.976	704.22	3.277	0.000	0.000
25	582.12	83.775	42649.48	20883.012	713.4	3.318	0.000	0.000
26	607.60	103.964	43356.50	20786.362	721.92	3.340	0.000	0.000
27	628.60	101.522	43987.20	21996.868	734.22	3.384	0.000	0.000
28	643.16	79.453	44865.92	22464.578	748.2	3.476	0.000	0.000
29	676.48	85.494	46392.22	24460.152	758.16	3.517	0.000	0.000
30	688.24	87.282	47565.20	25901.416	774.9	3.595	149.114	0.000
31	708.96	83.124	48229.16	25876.791	787.08	3.657	0.000	0.000
32	719.32	95.053	48905.52	25676.831	797.64	3.649	0.000	0.000
33	735.84	92.541	50605.78	27542.561	810.48	3.748	0.000	0.000
34	760.48	110.588	50676.70	27647.214	828.6	3.891	0.000	0.000
35	774.48	111.559	50702.02	27672.963	840.18	3.908	0.000	0.000
36	781.76	113.026	50944.66	27936.710	860.34	4.051	0.000	0.000
37	814.24	126.979	52178.42	27988.937	870.72	4.059	0.000	0.000
38	822.36	132.847	52262.36	28009.486	882.18	4.081	0.000	0.000
39	853.44	130.848	52309.82	28036.640	897.48	4.172	0.000	0.000
40	858.76	128.074	52914.00	28015.674	916.08	4.206	141.137	0.000
41	893.48	134.018	54589.38	28001.077	937.08	4.019	0.000	0.000
42	901.04	135.799	54607.44	27994.380	952.68	4.152	0.000	0.000
43	908.60	137.749	56331.68	29268.291	962.76	4.168	0.000	0.000
44	917.56	139.336	56930.22	28546.533	973.98	4.173	0.000	0.000
45	936.60	134.101	57806.28	30177.096	983.58	4.184	0.000	0.000
46	944.72	141.110	58401.32	31301.458	999.48	4.287	0.000	0.000
47	957.60	140.688	58604.92	31351.932	1020.78	4.486	0.000	0.000
48	972.72	140.292	59503.42	32995.718	1032.54	4.532	0.000	0.000
49	995.12	151.703	59589.62	33102.177	1043.76	4.575	0.000	0.000
50	1091.08	154.078	59687.90	32988.083	1062.0	4.459	145.951	0.000


==> exp/NetPhy_OnlineINC_K25T2.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	450.24	124.316	2544.76	1943.614	0.454	0.159	0.000	0.000
2	868.56	149.417	4787.84	3250.933	1.219	0.523	0.000	0.000


==> exp/NetPhy_OnlineINC_K25T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	517.50	75.974	2081.09	2256.530	0.396	0.205	0.000	0.000
2	861.12	107.466	4303.71	2479.844	1.136	0.373	0.000	0.000
3	1185.88	121.613	7019.79	1550.479	1.664	0.284	0.000	0.000
4	1565.15	174.230	9111.54	2781.305	2.254	0.453	0.000	0.000
5	1926.94	174.240	10101.57	3106.528	2.824	0.421	0.000	0.000
6	2342.78	141.745	11803.04	2900.746	3.515	0.550	0.000	0.000
7	2603.83	208.216	13873.99	3047.325	4.105	0.553	0.000	0.000
8	2924.91	167.651	15687.13	3307.511	4.650	0.420	0.000	0.000
9	3145.94	173.274	16789.52	2404.412	5.129	0.370	0.000	0.000
10	3401.70	152.519	18788.68	1725.661	5.648	0.266	338.883	0.000
11	3659.30	183.817	21207.34	1942.539	6.192	0.363	0.000	0.000
12	3890.22	203.326	22615.66	1365.635	6.651	0.307	0.000	0.000
13	4105.50	170.991	24683.92	1710.444	7.208	0.235	0.000	0.000
14	4348.61	172.758	27297.02	1963.811	7.771	0.398	0.000	0.000
15	4597.47	118.588	28817.74	1810.898	8.160	0.360	0.000	0.000
16	4851.85	133.944	30338.98	2310.046	8.658	0.443	0.000	0.000
17	5041.83	136.304	32310.38	3005.427	9.138	0.239	0.000	0.000
18	5209.04	115.489	33659.84	2874.228	9.582	0.212	0.000	0.000
19	5408.45	116.372	34978.78	3595.146	9.945	0.310	0.000	0.000
20	5609.01	120.164	36998.36	2834.512	10.405	0.418	285.407	0.000
21	5829.12	135.293	38250.18	2815.863	10.820	0.346	0.000	0.000
22	5975.63	132.376	40938.62	2289.133	11.263	0.272	0.000	0.000
23	6172.74	122.378	43299.52	2942.782	11.668	0.332	0.000	0.000
24	6334.43	172.673	44746.08	3794.785	12.162	0.385	0.000	0.000
25	6516.59	163.692	45610.76	4467.209	12.604	0.587	0.000	0.000
26	6680.35	175.753	47655.72	5698.611	13.197	0.745	0.000	0.000
27	6849.86	195.753	50263.10	6196.114	13.622	0.850	0.000	0.000
28	7006.49	190.894	51570.74	6163.437	14.013	0.863	0.000	0.000
29	7144.72	215.224	53028.54	7008.596	14.408	0.959	0.000	0.000
30	7319.75	164.886	55112.06	6926.095	14.922	0.896	271.053	0.000
31	7440.96	158.046	55582.04	7127.229	15.306	0.962	0.000	0.000
32	7628.18	158.536	56681.20	7429.605	15.726	0.907	0.000	0.000
33	7764.80	175.847	58900.96	7735.417	16.246	0.962	0.000	0.000
34	7959.15	96.206	61080.84	8561.915	16.859	0.904	0.000	0.000
35	8095.31	109.457	62910.40	9424.510	17.342	0.830	0.000	0.000
36	8258.15	112.497	64783.36	9096.201	17.897	0.782	0.000	0.000
37	8425.82	131.883	66125.82	9416.933	18.461	0.751	0.000	0.000
38	8580.15	176.949	67162.72	8986.219	18.868	0.674	0.000	0.000
39	8703.20	153.293	68647.14	8517.204	19.223	0.673	0.000	0.000
40	8846.03	166.755	69911.92	9191.294	19.623	0.702	282.017	0.000
41	8992.54	196.675	71887.20	8820.704	20.061	0.797	0.000	0.000
42	9129.39	186.974	73349.26	9940.797	20.460	0.878	0.000	0.000
43	9270.38	174.267	75143.02	11086.284	20.876	0.939	0.000	0.000
44	9443.80	178.404	76750.82	10170.416	21.347	1.000	0.000	0.000
45	9553.97	166.818	77159.88	10020.513	21.781	1.054	0.000	0.000
46	9689.44	179.537	78260.50	9062.557	22.143	0.946	0.000	0.000
47	9832.50	207.214	80054.72	8461.634	22.643	0.967	0.000	0.000
48	9945.20	196.226	80949.30	9558.293	23.047	1.089	0.000	0.000
49	10072.39	165.701	82531.90	10988.397	23.536	1.139	0.000	0.000
50	10256.62	180.741	83795.58	10646.785	23.976	1.214	261.189	0.000


==> exp/NetPhy_OnlineINC_K50T1.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	919.92	106.647	3352.26	2420.195	0.566	0.216	0.000	0.000


==> exp/NetPhy_OnlineINC_K5T10.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	173.28	82.768	928.53	1263.106	0.379	0.179	0.000	0.000
2	287.28	81.138	934.19	1263.494	0.578	0.166	0.000	0.000
3	379.20	73.744	1555.28	2366.721	0.855	0.565	0.000	0.000
4	572.16	170.166	4126.42	2375.767	1.313	0.387	0.000	0.000
5	650.16	190.067	5554.78	3226.330	1.560	0.473	0.000	0.000
6	743.52	222.458	7242.47	4367.518	1.847	0.462	0.000	0.000
7	819.12	234.219	8397.91	5655.987	2.162	0.774	0.000	0.000
8	882.24	212.280	8622.17	5817.692	2.289	0.780	0.000	0.000
9	969.36	219.182	9564.69	7473.252	2.460	0.781	0.000	0.000
10	1047.36	249.988	10969.61	7286.354	2.659	0.784	159.547	0.000


==> exp/NetPhy_OnlineINC_K5T25.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	189.84	123.648	2496.29	1943.321	0.512	0.150	0.000	0.000
2	334.32	151.216	3073.86	2273.818	0.823	0.417	0.000	0.000
3	467.28	162.704	4214.68	1429.719	1.314	0.444	0.000	0.000
4	546.96	185.441	5381.73	1720.017	1.605	0.604	0.000	0.000
5	652.32	190.629	7217.92	2783.061	1.854	0.619	0.000	0.000
6	781.44	224.229	7372.24	2765.329	1.987	0.674	0.000	0.000
7	862.08	206.090	8789.08	2724.439	2.236	0.761	0.000	0.000
8	926.16	211.298	10092.81	3446.555	2.415	0.827	0.000	0.000
9	998.40	222.217	10987.83	3480.589	2.578	0.899	0.000	0.000
10	1061.04	214.833	12079.03	3577.156	2.879	0.934	172.765	0.000
11	1172.40	176.296	14116.63	4527.549	3.159	0.858	0.000	0.000
12	1268.16	170.846	15034.64	4900.897	3.462	0.837	0.000	0.000
13	1392.24	132.162	17286.68	5456.324	3.712	0.876	0.000	0.000
14	1449.36	128.818	18621.10	6852.905	3.935	0.927	0.000	0.000
15	1535.52	130.692	20503.36	5829.711	4.369	1.245	0.000	0.000
16	1575.60	134.392	21169.24	6228.316	4.620	1.328	0.000	0.000
17	1645.68	128.841	22590.32	7543.018	4.906	1.339	0.000	0.000
18	1721.04	159.817	23677.56	7029.246	5.157	1.337	0.000	0.000
19	1812.24	156.119	25125.94	7121.382	5.570	1.370	0.000	0.000
20	1852.80	153.436	26517.70	8359.784	5.864	1.451	179.054	0.000
21	1919.04	112.094	27003.82	8775.210	6.123	1.412	0.000	0.000
22	1996.08	119.683	28492.84	8472.453	6.449	1.330	0.000	0.000
23	2064.72	113.581	29748.24	7259.657	6.699	1.262	0.000	0.000
24	2135.76	112.782	30898.56	7355.081	6.978	1.334	0.000	0.000
25	2215.68	118.717	32436.80	8281.160	7.249	1.335	0.000	0.000


==> exp/NetPhy_OnlineINC_K5T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	104.40	43.927	1559.46	2392.713	0.382	0.188	0.000	0.000
2	333.60	121.600	2977.99	2706.755	0.829	0.286	0.000	0.000
3	405.12	118.356	3832.88	2663.516	1.133	0.423	0.000	0.000
4	510.00	156.523	6110.35	3372.531	1.592	0.590	0.000	0.000
5	615.60	130.929	8448.11	5030.685	1.925	0.630	0.000	0.000
6	676.08	121.229	9229.12	4229.402	2.117	0.619	0.000	0.000
7	762.72	129.413	10866.85	5502.834	2.296	0.626	0.000	0.000
8	829.92	188.728	12120.25	6859.608	2.486	0.667	0.000	0.000
9	926.40	181.397	14267.91	7929.879	2.766	0.686	0.000	0.000
10	1039.20	308.340	16212.08	8729.517	3.106	0.717	186.388	0.000
11	1110.00	306.161	16493.00	8706.969	3.316	0.744	0.000	0.000
12	1186.80	309.798	17959.24	8325.311	3.530	0.776	0.000	0.000
13	1266.00	287.344	20126.88	8250.907	3.746	0.805	0.000	0.000
14	1345.44	274.256	20419.56	8229.320	3.900	0.841	0.000	0.000
15	1417.44	261.306	21138.46	8054.393	4.183	0.905	0.000	0.000
16	1482.72	272.863	21774.48	7551.419	4.381	0.884	0.000	0.000
17	1548.24	301.229	23541.80	8803.973	4.635	0.973	0.000	0.000
18	1602.24	289.974	24128.26	9437.026	4.837	0.989	0.000	0.000
19	1665.36	286.569	25483.50	8710.559	5.064	0.948	0.000	0.000
20	1768.56	325.702	27885.56	9453.902	5.413	1.011	138.396	0.000
21	1826.88	332.689	29369.94	8678.587	5.840	0.981	0.000	0.000
22	1878.00	336.035	29484.26	8759.868	6.045	0.998	0.000	0.000
23	1966.08	316.292	30392.86	8923.749	6.325	0.909	0.000	0.000
24	2036.16	339.777	31300.36	9114.335	6.663	0.914	0.000	0.000
25	2092.80	347.440	32643.00	8700.536	6.894	0.824	0.000	0.000
26	2152.08	335.602	33561.44	7896.151	7.131	0.826	0.000	0.000
27	2247.60	345.205	34423.24	9185.181	7.465	0.847	0.000	0.000
28	2304.72	360.476	35702.82	8964.834	7.921	0.921	0.000	0.000
29	2356.80	369.276	36278.18	8770.061	8.155	0.926	0.000	0.000
30	2415.12	357.031	38229.42	7874.093	8.431	0.817	181.080	0.000
31	2479.44	348.974	38548.72	7727.580	8.627	0.775	0.000	0.000
32	2543.76	388.214	40177.66	9158.897	8.922	0.784	0.000	0.000
33	2596.56	381.192	41355.50	9455.853	9.167	0.838	0.000	0.000
34	2646.72	372.539	42509.38	9396.886	9.374	0.816	0.000	0.000
35	2725.20	372.376	44528.14	9363.150	9.554	0.806	0.000	0.000
36	2772.96	364.749	45949.28	10930.481	9.802	0.841	0.000	0.000
37	2827.68	364.071	47079.86	10224.151	9.968	0.846	0.000	0.000
38	2909.04	372.433	49219.24	11103.189	10.277	0.923	0.000	0.000
39	2962.08	360.969	50972.32	9682.198	10.701	0.826	0.000	0.000
40	3037.20	378.720	52462.68	9942.204	10.971	0.822	152.406	0.000
41	3095.76	371.408	53415.28	9370.554	11.192	0.882	0.000	0.000
42	3158.16	374.703	54435.08	8681.255	11.489	0.951	0.000	0.000
43	3200.64	364.903	54979.40	8334.121	11.715	0.927	0.000	0.000
44	3236.16	359.293	55851.88	7923.908	11.901	0.911	0.000	0.000
45	3310.08	368.058	57953.18	8574.699	12.175	0.889	0.000	0.000
46	3363.60	370.926	58576.00	8301.033	12.462	0.837	0.000	0.000
47	3421.92	383.880	59024.04	8086.081	12.661	0.795	0.000	0.000
48	3482.40	375.315	61285.86	9134.503	13.027	0.997	0.000	0.000
49	3537.36	404.524	61519.84	9421.843	13.229	1.056	0.000	0.000
50	3602.64	393.041	62767.68	9669.562	13.593	0.993	157.292	0.000


==> exp/NetPhy_Online_K10T5.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	209.80	29.761	2036.30	2229.813	0.368	0.160	0.000	0.000
2	399.60	63.955	3472.85	2445.623	0.854	0.198	0.000	0.000
3	601.80	99.913	4728.52	2795.283	1.309	0.309	0.000	0.000
4	780.60	129.400	5656.54	2801.435	1.864	0.491	0.000	0.000
5	963.60	143.415	7100.43	3781.355	2.470	0.579	0.000	0.000


==> exp/NetPhy_Online_K10T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	266.00	110.890	1573.51	2403.209	0.308	0.159	0.000	0.000
2	454.40	181.740	3653.73	2057.774	0.893	0.186	0.000	0.000
3	600.00	215.227	4846.26	2643.106	1.330	0.257	0.000	0.000
4	762.40	233.078	6368.12	2288.421	2.155	0.430	0.000	0.000
5	961.60	253.423	6694.15	2011.131	2.473	0.423	0.000	0.000
6	1124.40	223.309	8501.76	1892.624	3.462	0.688	0.000	0.000
7	1283.80	183.471	9491.83	2912.745	4.014	0.949	0.000	0.000
8	1400.40	220.907	10416.59	3107.509	4.595	1.142	0.000	0.000
9	1543.00	230.015	12269.12	2808.515	5.541	1.183	0.000	0.000
10	1715.60	192.954	13691.12	2668.454	6.572	1.569	394.336	0.000
11	1890.20	190.407	16088.16	2439.000	7.941	1.775	0.000	0.000
12	2061.80	167.560	18438.18	2282.653	9.439	1.959	0.000	0.000
13	2211.60	156.797	18891.38	2553.790	10.135	2.591	0.000	0.000
14	2323.80	146.009	20296.96	3189.757	11.100	3.164	0.000	0.000
15	2450.40	153.154	21534.08	3168.772	12.021	3.606	0.000	0.000
16	2621.00	193.627	23209.88	3656.411	13.203	4.066	0.000	0.000
17	2756.00	143.485	24877.26	4714.234	14.467	4.676	0.000	0.000
18	2891.40	181.349	26589.42	5250.399	15.625	5.209	0.000	0.000
19	3065.60	182.333	27925.44	4955.482	17.031	5.696	0.000	0.000
20	3267.80	208.216	29146.42	3982.563	18.095	5.443	691.355	0.000
21	3327.60	211.098	29560.50	3932.862	18.637	5.402	0.000	0.000
22	3456.40	193.306	30631.16	3347.202	19.544	5.112	0.000	0.000
23	3570.40	158.620	31869.72	3322.213	20.514	5.099	0.000	0.000
24	3642.20	144.517	32526.50	4013.527	21.336	5.571	0.000	0.000
25	3760.20	93.387	33664.42	4120.527	22.305	5.580	0.000	0.000
26	3845.60	78.488	34377.04	3906.811	22.996	5.372	0.000	0.000
27	3970.40	106.613	36169.58	4076.510	24.319	5.643	0.000	0.000
28	4053.60	102.055	36787.34	4243.106	25.025	5.557	0.000	0.000
29	4158.20	109.058	37846.62	3861.222	25.918	5.330	0.000	0.000
30	4236.00	114.293	39213.74	4222.406	27.074	5.630	538.730	0.000
31	4340.40	115.671	39492.34	4121.412	27.730	5.603	0.000	0.000
32	4418.40	103.929	40127.74	4111.409	28.572	5.652	0.000	0.000
33	4491.00	95.352	41152.74	3796.038	29.541	5.623	0.000	0.000
34	4588.40	95.939	41673.04	4058.818	30.371	5.555	0.000	0.000
35	4694.20	92.662	42951.30	4286.389	31.550	5.870	0.000	0.000
36	4785.40	105.657	44222.56	4488.199	32.710	6.005	0.000	0.000
37	4917.20	112.106	45846.50	4981.743	34.065	6.227	0.000	0.000
38	4985.80	106.872	46742.52	5613.463	35.153	6.535	0.000	0.000
39	5080.00	102.623	46917.62	5623.709	35.824	6.471	0.000	0.000
40	5170.60	100.679	48132.00	5849.803	36.952	6.689	592.685	0.000
41	5265.20	86.294	49011.88	5876.961	37.929	6.998	0.000	0.000
42	5321.40	82.742	49536.52	6128.403	38.857	6.904	0.000	0.000
43	5427.60	94.108	51040.46	6522.881	40.159	7.148	0.000	0.000
44	5545.00	105.057	52857.58	6447.987	41.525	7.329	0.000	0.000
45	5617.00	113.794	53676.80	7011.626	42.612	7.699	0.000	0.000
46	5703.00	126.279	55469.94	6971.280	44.007	7.895	0.000	0.000
47	5766.80	120.572	55714.40	6911.713	44.781	7.845	0.000	0.000
48	5859.60	108.013	56523.04	7609.429	45.852	8.102	0.000	0.000
49	5981.00	107.965	57275.10	7766.859	46.754	8.405	0.000	0.000
50	6076.00	130.298	58415.90	8074.559	47.907	8.759	657.304	0.000


==> exp/NetPhy_Online_K1T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.0	0.000	0.000	0.000
1	41.20	64.523	4361.76	2437.756	64.92	0.283	0.000	0.000
2	82.00	52.792	5288.94	506.705	139.38	0.616	0.000	0.000
3	112.20	41.221	7913.02	1934.614	240.18	0.417	0.000	0.000
4	132.40	35.592	10974.76	2870.389	358.86	0.418	0.000	0.000
5	144.60	30.419	13190.18	2048.118	470.58	0.757	0.000	0.000
6	163.80	35.717	15950.68	2270.598	563.34	1.201	0.000	0.000
7	217.60	77.184	17257.64	3816.576	661.44	1.201	0.000	0.000
8	241.80	68.269	18329.34	5155.720	767.4	1.867	0.000	0.000
9	260.00	59.532	19352.86	4367.398	869.28	2.153	0.000	0.000
10	271.20	57.343	21121.96	5105.315	980.88	3.044	980.901	0.000
11	277.40	58.646	21675.88	5614.086	1113.06	3.622	0.000	0.000
12	316.60	84.150	23540.96	6023.207	1244.34	4.184	0.000	0.000
13	327.20	92.651	25003.36	7084.703	1410.18	4.367	0.000	0.000
14	343.00	85.825	25969.50	8096.579	1518.18	5.117	0.000	0.000
15	370.20	81.766	27929.20	8850.029	1661.58	5.312	0.000	0.000
16	406.60	49.186	29314.36	8070.759	1809.9	5.601	0.000	0.000
17	418.80	47.013	29980.64	8330.942	1956.18	6.592	0.000	0.000
18	429.60	50.382	31431.38	8229.692	2122.62	6.948	0.000	0.000
19	449.20	62.151	33103.12	7430.126	2318.4	7.060	0.000	0.000
20	458.60	57.557	34478.44	8534.650	2523.18	7.029	1542.284	0.000
21	483.80	83.691	36738.06	8770.403	2730.18	7.150	0.000	0.000
22	496.80	80.394	36957.34	8764.543	2853.72	7.254	0.000	0.000
23	524.00	88.315	39004.54	9978.079	3039.42	8.221	0.000	0.000
24	541.60	100.878	40848.60	10457.096	3263.88	8.383	0.000	0.000
25	565.20	96.660	42396.80	11984.870	3391.32	8.942	0.000	0.000
26	584.40	85.553	43855.00	11099.777	3618.18	9.109	0.000	0.000
27	608.20	71.475	44827.58	11435.281	3773.64	9.696	0.000	0.000
28	615.00	67.775	46354.08	11849.016	3980.82	10.875	0.000	0.000
29	623.80	69.528	47194.14	11917.758	4188.6	11.956	0.000	0.000
30	654.00	92.804	47623.48	12197.296	4301.4	12.167	1778.193	0.000
31	679.60	78.774	49042.36	12219.153	4518.06	12.000	0.000	0.000
32	703.60	73.531	51441.02	13824.430	4740.84	13.303	0.000	0.000
33	731.20	86.754	52620.10	14768.234	4930.08	14.274	0.000	0.000
34	737.80	86.051	53974.08	16106.120	5112.42	15.638	0.000	0.000
35	767.80	67.666	54683.92	15523.010	5297.7	15.914	0.000	0.000
36	774.80	65.339	55571.32	15976.429	5534.22	17.111	0.000	0.000
37	798.00	62.956	56549.22	16761.562	5714.1	17.552	0.000	0.000
38	810.20	61.165	56950.10	16616.324	5922.36	19.013	0.000	0.000
39	835.80	50.559	57857.74	16000.790	6128.82	19.424	0.000	0.000
40	857.80	43.769	58161.60	16311.136	6332.58	20.864	2031.211	0.000
41	880.00	46.813	58674.10	16813.644	6525.78	22.361	0.000	0.000
42	915.20	55.056	60148.96	17971.041	6766.56	23.828	0.000	0.000
43	977.40	87.540	60820.00	17105.051	6975.54	23.210	0.000	0.000
44	990.00	89.836	61037.12	17249.362	7189.5	24.959	0.000	0.000
45	1009.80	98.363	62626.42	17795.656	7447.86	25.705	0.000	0.000
46	1040.60	95.280	62912.12	18123.789	7716.6	26.604	0.000	0.000
47	1072.40	121.210	63581.50	18670.453	7971.54	27.904	0.000	0.000
48	1097.40	128.420	64963.52	18952.005	8224.26	28.508	0.000	0.000
49	1113.20	137.818	66012.70	18382.798	8518.74	28.844	0.000	0.000
50	1151.20	176.661	66745.44	19012.404	8814.12	28.866	2481.543	0.000


==> exp/NetPhy_Online_K25T2.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	456.40	109.610	2556.98	1943.522	0.450	0.156	0.000	0.000
2	768.56	126.086	5466.98	3490.582	1.098	0.411	0.000	0.000


==> exp/NetPhy_Online_K25T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	429.40	63.038	2546.62	1938.941	0.440	0.151	0.000	0.000
2	853.60	135.153	4154.95	2658.258	0.874	0.239	0.000	0.000
3	1342.40	165.832	5608.80	4280.639	1.396	0.624	0.000	0.000
4	1785.20	212.313	8123.17	4930.978	2.464	0.787	0.000	0.000
5	2160.60	222.063	9952.45	5479.102	3.303	1.038	0.000	0.000
6	2485.20	210.651	10907.14	5161.200	4.046	1.157	0.000	0.000
7	2814.40	135.223	11912.05	5252.178	5.037	1.525	0.000	0.000
8	3153.20	229.967	13814.32	4573.251	6.187	1.792	0.000	0.000
9	3488.60	160.182	14980.24	4397.193	7.115	1.376	0.000	0.000
10	3736.20	176.073	16261.30	4019.552	8.163	1.384	489.778	0.000
11	3980.40	171.176	17007.54	4009.044	9.202	1.612	0.000	0.000
12	4235.60	119.734	18795.42	3239.943	10.464	1.849	0.000	0.000
13	4452.40	114.223	19660.00	3258.090	11.120	2.244	0.000	0.000
14	4699.80	53.905	20784.56	3411.083	11.936	2.506	0.000	0.000
15	4919.40	101.975	22021.00	3682.706	12.999	2.740	0.000	0.000
16	5159.80	70.850	23492.12	3721.637	14.196	3.041	0.000	0.000
17	5331.40	77.938	24035.86	3704.577	14.862	2.964	0.000	0.000
18	5557.80	53.218	25331.86	3009.853	15.724	2.653	0.000	0.000
19	5751.80	77.799	26678.08	3363.208	16.737	2.854	0.000	0.000
20	5973.60	90.853	27772.10	3809.775	17.615	3.189	567.131	0.000
21	6174.40	109.888	29115.46	3706.954	18.744	3.361	0.000	0.000
22	6400.20	117.647	30655.88	3384.999	19.927	3.480	0.000	0.000
23	6592.60	146.493	31664.76	3290.870	21.021	3.684	0.000	0.000
24	6769.00	138.320	32780.62	2912.730	22.024	3.824	0.000	0.000
25	6958.60	126.528	33383.44	2991.720	22.869	3.782	0.000	0.000
26	7153.80	86.155	34836.82	3028.967	24.017	3.883	0.000	0.000
27	7350.20	69.998	36033.10	3580.266	25.205	3.954	0.000	0.000
28	7541.40	66.384	37429.00	3390.053	26.397	4.072	0.000	0.000
29	7729.00	60.815	38486.64	3522.783	27.435	4.157	0.000	0.000
30	7914.60	68.489	39514.76	3523.708	28.519	4.278	654.240	0.000
31	8094.80	60.446	40042.40	3537.456	29.621	4.371	0.000	0.000
32	8265.00	82.665	40634.36	3277.487	30.786	4.449	0.000	0.000
33	8417.60	85.066	41640.50	3688.521	31.905	4.642	0.000	0.000
34	8584.60	122.568	41942.76	3749.716	33.070	4.725	0.000	0.000
35	8777.40	147.950	42975.52	3643.820	34.332	4.842	0.000	0.000
36	8925.40	170.092	43810.76	3845.832	35.528	4.953	0.000	0.000
37	9096.80	154.571	44857.74	3984.466	36.742	5.051	0.000	0.000
38	9236.60	155.033	45812.66	4542.391	37.897	5.263	0.000	0.000
39	9377.80	151.482	46832.90	4750.492	39.190	5.348	0.000	0.000
40	9519.20	138.231	48004.86	5175.535	40.372	5.564	711.150	0.000
41	9634.40	143.558	49014.66	5357.104	41.621	5.703	0.000	0.000
42	9743.40	136.773	49783.10	5267.927	42.871	5.826	0.000	0.000
43	9897.60	133.091	50355.88	5709.540	44.171	5.947	0.000	0.000
44	10017.80	134.148	51253.52	6094.675	45.368	6.131	0.000	0.000
45	10136.60	120.890	51975.20	6586.822	46.658	6.241	0.000	0.000
46	10258.80	111.891	52396.26	6374.304	47.845	6.437	0.000	0.000
47	10393.20	112.640	53344.66	6738.974	49.114	6.532	0.000	0.000
48	10530.60	100.704	54312.88	7215.162	50.398	6.630	0.000	0.000
49	10671.20	123.722	54781.98	7313.381	51.696	6.860	0.000	0.000
50	10810.40	142.124	55752.76	7422.871	53.017	6.977	758.730	0.000


==> exp/NetPhy_Online_K50T1.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	719.92	199.221	1705.12	2512.078	0.373	0.272	0.000	0.000


==> exp/NetPhy_Online_K5T10.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	109.92	66.644	3096.17	2331.998	0.509	0.150	0.000	0.000
2	242.64	58.625	4784.49	2320.873	1.132	0.270	0.000	0.000
3	336.24	34.440	6211.28	2576.713	1.763	0.448	0.000	0.000
4	445.44	49.958	7747.18	3937.455	2.465	0.772	0.000	0.000
5	527.52	55.581	8864.27	4629.690	3.240	0.954	0.000	0.000
6	657.12	79.489	9551.28	5641.699	3.791	1.112	0.000	0.000
7	766.08	112.098	9924.97	5990.093	4.522	1.398	0.000	0.000
8	879.84	143.783	11875.31	6277.655	5.468	1.459	0.000	0.000
9	996.24	151.160	12828.13	6780.637	6.107	1.619	0.000	0.000
10	1084.08	174.067	13570.23	7056.325	6.856	2.022	411.352	0.000


==> exp/NetPhy_Online_K5T25.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	121.00	54.042	1557.60	2393.489	0.368	0.174	0.000	0.000
2	242.80	70.361	2713.80	2667.531	0.898	0.287	0.000	0.000
3	326.00	88.411	4158.34	3257.052	1.518	0.194	0.000	0.000
4	436.80	114.803	4744.08	3447.602	2.097	0.459	0.000	0.000
5	612.60	153.200	6752.73	4629.399	2.831	0.790	0.000	0.000
6	728.40	89.472	7625.88	4918.581	3.451	1.144	0.000	0.000
7	794.20	96.100	9498.52	5939.189	4.355	1.518	0.000	0.000
8	873.00	86.781	10404.39	5832.362	5.295	1.812	0.000	0.000
9	980.40	112.322	11013.87	6197.827	6.203	2.351	0.000	0.000
10	1073.80	133.464	12455.51	7735.721	7.079	2.919	424.737	0.000
11	1149.00	137.428	14074.12	8413.341	8.381	3.264	0.000	0.000
12	1208.00	141.250	16402.92	8048.911	9.706	2.984	0.000	0.000
13	1286.60	135.972	18363.71	8862.529	11.113	3.276	0.000	0.000
14	1377.00	106.750	19774.07	8383.183	12.565	3.003	0.000	0.000
15	1462.20	108.087	22196.38	8674.124	14.120	3.399	0.000	0.000
16	1549.60	101.421	24579.82	9409.199	15.756	3.862	0.000	0.000
17	1623.60	113.518	26466.32	8502.970	17.432	3.633	0.000	0.000
18	1727.60	135.786	27681.28	8440.126	18.789	3.521	0.000	0.000
19	1806.20	133.758	28720.18	8589.625	19.892	3.620	0.000	0.000
20	1913.20	119.162	30946.78	8644.572	21.948	3.557	892.148	0.000
21	1975.00	114.208	32719.62	8116.557	23.414	3.623	0.000	0.000
22	2066.40	115.962	34461.56	7694.932	24.887	3.876	0.000	0.000
23	2162.60	114.319	36149.16	8357.451	26.691	4.113	0.000	0.000
24	2286.00	127.556	38672.06	8276.775	28.795	4.190	0.000	0.000
25	2323.60	125.173	38816.28	8151.334	29.401	4.149	0.000	0.000


==> exp/NetPhy_Online_K5T50.dat <==
t	re	rs	ee	es	te	ts	sten	ratio
0	0.00	0.000	0.00	0.000	0.000	0.000	0.000	0.000
1	129.80	8.927	2483.15	1940.089	0.499	0.147	0.000	0.000
2	256.20	16.814	4623.63	2766.391	0.959	0.313	0.000	0.000
3	377.80	84.827	5695.19	3435.088	1.472	0.521	0.000	0.000
4	436.00	79.429	8358.87	4542.404	2.315	0.747	0.000	0.000
5	516.80	112.453	9410.61	4744.354	3.187	0.933	0.000	0.000
6	578.80	129.024	11542.50	6177.103	4.114	1.194	0.000	0.000
7	681.60	123.076	12687.97	7898.218	4.913	1.652	0.000	0.000
8	791.60	98.134	14131.40	7691.248	6.076	1.964	0.000	0.000
9	886.40	94.408	15147.96	7645.795	7.139	2.398	0.000	0.000
10	968.60	82.330	16897.20	7674.406	8.199	2.765	491.930	0.000
11	1073.80	108.359	18411.30	8948.565	9.234	2.866	0.000	0.000
12	1215.00	101.151	19537.28	10215.169	10.224	3.528	0.000	0.000
13	1285.20	101.547	20913.70	9776.082	11.181	3.602	0.000	0.000
14	1433.20	157.974	21867.36	9645.972	12.317	3.740	0.000	0.000
15	1495.20	175.002	23155.48	8714.168	13.502	3.206	0.000	0.000
16	1596.80	158.213	25082.46	9558.383	14.985	3.598	0.000	0.000
17	1641.60	161.985	27579.12	10289.869	16.606	4.013	0.000	0.000
18	1719.40	193.698	29472.86	11133.522	18.231	4.417	0.000	0.000
19	1797.00	226.454	31361.48	11588.621	19.822	4.430	0.000	0.000
20	1890.80	233.628	32906.56	11285.088	21.797	4.656	815.893	0.000
21	1954.20	225.877	33724.16	11363.722	23.030	5.351	0.000	0.000
22	2069.80	240.113	36050.62	11633.154	25.065	5.609	0.000	0.000
23	2144.80	222.668	36879.28	12724.769	26.262	6.437	0.000	0.000
24	2198.80	223.351	37641.56	12272.832	27.440	6.364	0.000	0.000
25	2252.00	219.731	38765.84	11749.930	28.697	5.989	0.000	0.000
26	2374.40	206.666	40410.22	10921.460	30.186	5.914	0.000	0.000
27	2419.20	212.164	41156.42	11915.232	31.148	6.370	0.000	0.000
28	2499.80	198.027	42373.80	12703.976	32.462	7.139	0.000	0.000
29	2609.00	198.878	44849.20	12715.118	34.576	7.410	0.000	0.000
30	2665.40	213.877	44927.56	12698.593	35.235	7.373	806.264	0.000
31	2752.40	191.339	46400.10	12140.255	36.846	7.466	0.000	0.000
32	2832.40	206.283	46987.86	11720.404	37.805	7.107	0.000	0.000
33	2892.40	237.024	48539.26	10883.848	39.734	6.970	0.000	0.000
34	2961.60	226.049	49976.16	11272.119	41.217	6.503	0.000	0.000
35	3058.80	251.550	50929.50	10927.959	42.499	7.023	0.000	0.000
36	3132.60	221.319	51922.64	11692.984	43.778	7.049	0.000	0.000
37	3225.80	225.614	54201.10	11753.230	46.172	7.172	0.000	0.000
38	3282.00	213.015	55182.08	11615.867	47.519	7.745	0.000	0.000
39	3335.80	225.912	56205.44	10991.318	48.747	7.063	0.000	0.000
40	3377.80	241.871	57997.56	11289.643	50.721	7.577	929.185	0.000
41	3447.60	215.194	59301.90	11909.916	52.315	7.706	0.000	0.000
42	3504.40	209.380	60660.22	12309.698	53.905	7.519	0.000	0.000
43	3559.00	205.148	62021.10	12763.951	55.743	8.203	0.000	0.000
44	3595.80	206.994	64120.88	12831.848	58.058	8.406	0.000	0.000
45	3645.00	214.462	65008.38	12307.320	59.304	7.683	0.000	0.000
46	3697.80	224.403	65830.10	11922.178	60.527	7.109	0.000	0.000
47	3769.00	244.570	67489.42	12385.874	62.537	7.145	0.000	0.000
48	3822.20	237.071	67941.20	12334.865	63.640	7.034	0.000	0.000
49	3894.20	230.918	68837.28	12048.022	65.027	6.567	0.000	0.000
50	3929.00	223.696	68941.60	11978.440	65.672	6.607	897.048	0.000


==> exp/NetPhy_Random_K10T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	24.36	9.164	38.00	3.605	0.005	0.001
2	46.92	5.635	72.65	6.735	0.009	0.002
3	71.64	12.525	109.64	10.934	0.013	0.003
4	91.80	8.411	149.31	10.958	0.018	0.003
5	139.56	43.620	190.62	13.125	0.023	0.004
6	163.20	49.532	227.43	17.813	0.028	0.005
7	182.16	54.533	264.42	15.964	0.033	0.005
8	207.36	58.043	305.24	16.245	0.037	0.006
9	249.84	116.991	354.70	16.081	0.043	0.007
10	268.56	122.134	395.05	13.690	0.049	0.006
11	306.00	114.544	444.37	25.119	0.055	0.005
12	333.24	111.825	481.68	26.895	0.059	0.006
13	352.44	110.715	517.50	27.207	0.063	0.005
14	384.00	109.544	562.79	45.663	0.069	0.007
15	419.28	103.116	603.88	42.655	0.074	0.008
16	439.32	102.961	646.55	42.849	0.079	0.008
17	458.16	106.745	680.08	39.127	0.082	0.007
18	484.32	106.857	716.38	42.455	0.086	0.008
19	504.24	106.296	754.45	43.538	0.090	0.008
20	528.72	99.392	796.84	46.241	0.095	0.009
21	544.68	102.211	838.82	45.326	0.100	0.010
22	570.96	109.589	878.90	50.695	0.105	0.011
23	597.84	108.955	927.53	46.324	0.111	0.011
24	617.28	110.717	963.27	46.396	0.115	0.012
25	637.20	111.338	997.16	48.639	0.118	0.012
26	659.76	110.392	1034.38	46.862	0.122	0.012
27	680.28	109.561	1071.36	45.978	0.126	0.012
28	697.44	110.314	1104.33	43.425	0.129	0.012
29	715.32	106.983	1143.35	50.196	0.133	0.012
30	732.48	112.289	1178.43	54.286	0.137	0.013
31	753.60	114.624	1215.27	46.017	0.141	0.012
32	773.76	105.881	1254.37	45.131	0.145	0.012
33	800.40	108.365	1289.51	47.495	0.149	0.012
34	824.16	97.787	1327.84	45.221	0.153	0.012
35	844.08	97.350	1365.09	40.281	0.157	0.011
36	877.80	96.975	1408.99	34.855	0.162	0.011
37	901.68	102.016	1450.58	33.666	0.167	0.012
38	919.56	98.050	1489.05	40.286	0.172	0.013
39	946.08	95.554	1543.13	52.422	0.179	0.014
40	984.48	80.901	1586.24	50.219	0.184	0.014
41	1006.68	82.157	1628.86	55.383	0.189	0.014
42	1028.16	82.135	1666.69	54.866	0.194	0.014
43	1047.72	79.878	1703.06	55.164	0.198	0.014
44	1067.76	81.832	1740.32	52.339	0.202	0.013
45	1087.56	81.249	1780.76	61.566	0.207	0.014
46	1107.48	71.010	1820.48	68.217	0.211	0.015
47	1125.96	68.518	1860.30	61.681	0.216	0.013
48	1142.04	70.169	1895.62	63.526	0.221	0.014
49	1167.60	61.874	1935.46	66.995	0.225	0.014
50	1205.04	62.106	1989.63	60.816	0.232	0.014


==> exp/NetPhy_Random_K1T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	3.00	1.871	3.04	1.162	0.002	0.000
2	7.80	4.087	8.83	3.386	0.005	0.001
3	9.60	4.278	11.16	3.620	0.007	0.001
4	11.00	4.472	15.02	6.224	0.009	0.002
5	14.20	3.899	18.37	6.692	0.012	0.002
6	16.80	3.768	22.07	7.234	0.014	0.003
7	18.00	3.742	25.15	7.808	0.016	0.003
8	23.00	5.958	30.93	10.509	0.018	0.004
9	24.60	4.879	33.89	10.872	0.020	0.004
10	28.00	5.431	38.36	13.323	0.022	0.005
11	29.20	5.762	41.93	15.140	0.023	0.005
12	31.20	6.611	44.89	16.313	0.025	0.005
13	32.60	6.656	52.70	25.992	0.027	0.007
14	34.60	6.269	55.91	26.357	0.029	0.007
15	39.80	9.654	61.90	27.118	0.031	0.007
16	41.40	9.711	64.36	27.363	0.032	0.007
17	43.40	9.607	66.91	27.569	0.034	0.007
18	44.60	9.633	72.41	31.011	0.036	0.008
19	47.20	8.672	75.16	31.321	0.037	0.008
20	48.80	8.585	79.20	34.068	0.039	0.008
21	50.80	8.871	82.32	35.683	0.040	0.008
22	58.00	20.964	87.61	37.348	0.042	0.008
23	59.40	20.840	93.04	39.826	0.044	0.008
24	79.00	39.166	97.27	40.311	0.046	0.008
25	82.00	41.443	103.78	44.462	0.048	0.009
26	85.20	40.813	109.22	47.290	0.050	0.009
27	87.40	41.932	114.27	50.582	0.052	0.010
28	105.00	53.981	123.46	58.035	0.055	0.011
29	123.20	77.341	134.43	70.152	0.057	0.012
30	129.40	74.882	138.26	71.519	0.059	0.013
31	133.80	78.101	144.06	76.099	0.061	0.014
32	136.60	77.248	147.60	76.966	0.063	0.014
33	149.60	78.809	152.62	79.306	0.065	0.015
34	153.00	78.629	157.01	80.588	0.067	0.015
35	156.80	79.188	160.65	81.471	0.068	0.016
36	185.00	112.294	165.31	84.700	0.071	0.017
37	195.40	128.200	168.26	85.788	0.072	0.017
38	198.00	128.468	171.72	87.682	0.074	0.017
39	200.60	130.195	175.05	89.490	0.075	0.017
40	204.40	133.046	178.75	92.026	0.077	0.018
41	207.40	133.508	181.76	93.630	0.079	0.019
42	208.80	133.010	185.45	94.992	0.080	0.019
43	211.40	132.100	188.14	95.129	0.082	0.019
44	218.60	142.006	192.96	97.975	0.083	0.020
45	223.00	141.725	197.13	100.239	0.085	0.020
46	225.80	140.772	201.86	103.041	0.087	0.020
47	229.00	142.557	204.92	102.914	0.088	0.020
48	233.80	141.823	208.61	103.780	0.089	0.021
49	240.60	148.616	213.14	107.540	0.091	0.021
50	243.40	151.477	215.73	108.567	0.092	0.021


==> exp/NetPhy_Random_K25T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	55.92	14.876	103.27	17.679	0.010	0.003
2	147.96	59.237	198.41	19.569	0.019	0.003
3	210.36	49.152	295.86	22.853	0.030	0.004
4	256.44	41.993	387.52	32.133	0.039	0.007
5	311.04	52.187	478.13	41.479	0.048	0.009
6	360.36	60.874	573.36	53.202	0.058	0.012
7	404.40	59.890	664.35	58.546	0.066	0.012
8	458.40	66.607	753.70	56.651	0.075	0.013
9	516.96	82.834	846.84	49.464	0.084	0.012
10	585.36	115.578	940.92	41.008	0.093	0.011
11	636.48	105.970	1032.32	45.122	0.102	0.012
12	688.20	101.425	1122.80	49.625	0.111	0.014
13	800.16	96.679	1218.16	54.497	0.121	0.015
14	861.96	106.471	1305.74	61.529	0.129	0.017
15	909.72	119.238	1402.65	70.076	0.138	0.019
16	948.24	119.572	1494.31	71.615	0.146	0.019
17	996.12	105.047	1580.53	62.264	0.155	0.017
18	1065.36	114.783	1690.84	81.948	0.167	0.021
19	1115.16	119.539	1788.02	84.391	0.177	0.021
20	1192.08	118.715	1884.29	107.181	0.187	0.024
21	1239.00	121.336	1977.01	114.974	0.197	0.027
22	1283.04	132.702	2064.70	120.760	0.205	0.028
23	1345.44	141.934	2152.62	123.225	0.213	0.028
24	1394.16	125.265	2243.91	120.507	0.222	0.028
25	1446.72	131.019	2333.54	121.081	0.229	0.029
26	1538.04	144.794	2430.92	123.970	0.239	0.031
27	1607.04	157.483	2513.16	129.876	0.246	0.032
28	1650.24	164.942	2601.04	139.273	0.255	0.033
29	1698.48	171.033	2691.83	148.898	0.265	0.036
30	1743.48	176.583	2783.35	149.082	0.273	0.036
31	1788.36	171.678	2866.52	152.069	0.281	0.036
32	1836.60	163.863	2964.83	145.838	0.291	0.036
33	1901.88	163.067	3056.85	142.191	0.299	0.036
34	1961.40	159.338	3154.71	131.374	0.310	0.035
35	2010.96	161.247	3236.56	139.512	0.316	0.036
36	2069.76	167.682	3336.15	150.578	0.325	0.037
37	2114.64	164.662	3421.14	145.189	0.333	0.036
38	2180.64	204.572	3509.58	149.778	0.342	0.037
39	2237.16	202.369	3598.50	144.801	0.351	0.036
40	2276.64	201.046	3680.89	138.363	0.358	0.035
41	2316.48	202.291	3768.65	148.845	0.367	0.037
42	2292.97	196.597	3859.77	153.651	0.376	0.037
43	2351.55	196.070	3953.51	157.336	0.385	0.039
44	2410.13	201.991	4041.36	170.385	0.394	0.041
45	2461.40	209.674	4132.91	180.310	0.403	0.042
46	2503.51	216.099	4217.49	173.631	0.411	0.041
47	2543.07	211.353	4305.15	178.665	0.419	0.042
48	2604.55	214.257	4389.61	189.188	0.428	0.045
49	2653.04	212.879	4477.72	198.384	0.435	0.046
50	2699.78	218.201	4559.48	194.158	0.442	0.045


==> exp/NetPhy_Random_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	16.32	6.036	23.39	5.184	0.005	0.001
2	27.36	10.063	45.91	11.071	0.009	0.003
3	33.48	9.585	63.21	8.000	0.013	0.003
4	40.44	8.895	88.85	10.337	0.018	0.003
5	46.32	10.142	112.48	10.751	0.023	0.002
6	56.52	10.602	137.00	8.615	0.028	0.002
7	69.24	9.262	154.80	11.288	0.032	0.003
8	80.64	9.252	175.50	17.333	0.035	0.004
9	92.76	10.117	194.53	21.892	0.039	0.005
10	99.84	8.680	213.77	25.780	0.042	0.006
11	119.52	6.313	245.74	30.596	0.047	0.006
12	129.12	11.018	265.84	33.216	0.050	0.006
13	146.88	21.104	291.42	37.343	0.053	0.007
14	156.00	23.199	309.15	37.171	0.056	0.007
15	162.48	23.185	327.96	35.702	0.059	0.008
16	173.88	27.356	353.30	38.751	0.063	0.008
17	183.00	27.979	374.03	39.629	0.066	0.008
18	201.12	32.074	395.92	41.340	0.069	0.009
19	209.16	32.813	415.30	44.888	0.072	0.010
20	222.00	36.132	434.27	48.673	0.075	0.011
21	231.84	39.195	453.21	46.507	0.078	0.011
22	240.48	36.018	474.26	48.583	0.080	0.011
23	247.32	38.488	494.21	48.733	0.083	0.011
24	253.92	39.857	516.46	52.784	0.086	0.012
25	261.00	38.510	535.11	51.053	0.089	0.012
26	268.20	37.227	556.91	45.305	0.093	0.012
27	278.28	36.702	580.42	47.920	0.097	0.012
28	287.40	37.193	601.09	51.511	0.100	0.012
29	296.52	39.040	620.26	50.542	0.103	0.012
30	309.96	38.216	642.01	52.577	0.106	0.012
31	323.04	40.442	659.17	53.597	0.109	0.012
32	336.72	42.529	678.27	52.100	0.111	0.012
33	352.32	52.983	710.31	60.876	0.115	0.013
34	366.48	53.105	731.65	64.595	0.118	0.014
35	374.16	53.542	755.57	64.509	0.122	0.013
36	381.12	52.118	782.24	67.062	0.126	0.013
37	390.96	54.176	808.71	69.795	0.130	0.013
38	398.88	54.441	827.85	75.641	0.133	0.013
39	411.60	51.303	850.79	75.037	0.137	0.014
40	421.80	56.902	868.34	78.492	0.139	0.014
41	432.84	58.816	888.33	81.421	0.141	0.014
42	440.64	60.859	909.49	80.872	0.144	0.014
43	453.72	62.460	937.27	89.275	0.148	0.015
44	463.80	61.734	959.95	96.785	0.151	0.016
45	470.76	62.435	980.49	100.011	0.155	0.017
46	477.48	63.374	1002.82	104.324	0.158	0.017
47	496.44	69.204	1029.59	103.700	0.162	0.016
48	508.68	67.751	1047.68	101.934	0.165	0.017
49	518.52	69.854	1072.62	105.967	0.168	0.017
50	531.48	76.977	1094.00	111.009	0.171	0.017


==> exp/NetPhy_Real_K10T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	336.42	69.051	351.38	5.924	25.270	0.322
2	618.87	119.641	608.96	11.524	61.256	0.792
3	850.92	142.046	840.66	20.361	100.961	1.368
4	1056.93	111.532	1054.77	18.308	144.791	2.709
5	1288.14	124.119	1294.41	32.068	191.844	3.634
6	1445.22	169.022	1482.53	38.565	242.018	4.482
7	1652.07	145.594	1668.11	43.499	295.244	5.067
8	1826.37	178.377	1841.90	38.758	352.892	6.993
9	2044.56	218.472	1994.50	42.741	413.513	6.169
10	2192.82	249.058	2157.22	61.237	477.466	6.939
11	2341.50	237.016	2317.47	68.172	543.296	8.498
12	2479.47	204.723	2468.07	91.166	612.617	8.140
13	2590.14	204.395	2605.26	89.291	682.866	8.698
14	2740.29	194.295	2759.19	75.054	757.538	10.387
15	2900.94	244.563	2904.39	65.425	833.483	10.691
16	3047.31	279.364	3035.98	54.555	910.532	11.330
17	3190.53	275.216	3166.31	62.780	990.454	12.904
18	3328.29	231.661	3288.14	83.938	1071.444	11.300
19	3475.92	197.676	3411.76	83.258	1156.012	15.009
20	3603.18	175.822	3522.11	83.121	1242.547	18.705
21	3735.06	152.491	3639.20	82.705	1332.270	22.799
22	3858.12	160.431	3750.91	83.685	1423.987	23.989
23	3961.23	169.302	3859.34	86.604	1514.711	29.795
24	4056.57	174.742	3960.93	95.114	1612.836	34.527
25	4160.52	203.388	4069.23	89.400	1711.544	36.267
26	4267.83	193.523	4173.67	92.174	1813.884	35.944
27	4372.62	223.741	4266.67	88.994	1920.698	38.474
28	4482.24	196.983	4360.58	92.087	2022.644	40.275
29	4578.63	192.396	4470.17	94.572	2132.176	39.421
30	4678.17	174.298	4578.12	89.481	2240.291	41.193
31	4800.18	173.187	4680.35	96.386	2352.002	43.153
32	4901.19	181.485	4775.46	84.967	2467.765	44.365
33	4986.87	187.562	4862.29	88.936	2585.154	43.807
34	5080.32	197.251	4952.93	87.457	2701.457	49.154
35	5169.57	188.513	5048.98	99.512	2820.901	51.303
36	5244.75	200.630	5143.85	92.014	2942.194	53.097
37	5334.21	204.787	5226.10	94.663	3062.016	54.006
38	5406.66	203.477	5313.64	102.361	3185.899	55.486
39	5516.28	213.858	5405.33	100.345	3311.101	56.249
40	5594.82	205.937	5488.42	102.412	3439.291	61.919
41	5662.44	206.035	5566.75	104.816	3569.996	68.680
42	5724.18	201.168	5650.69	105.053	3696.472	72.450
43	5809.23	210.487	5738.43	98.692	3822.565	75.935
44	5887.35	192.611	5820.28	103.763	3947.735	76.322
45	5963.79	191.402	5900.08	97.387	4077.770	76.548
46	6051.99	223.933	5976.69	97.451	4208.123	80.622
47	6128.01	236.397	6060.17	100.750	4346.372	78.671
48	6207.60	249.131	6142.94	101.505	4482.809	82.082
49	6293.07	237.055	6227.12	105.075	4625.162	79.859
50	6370.14	247.713	6309.92	102.324	4767.982	76.677


==> exp/NetPhy_Real_K25T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	637.98	92.118	651.32	13.558	23.687	0.658
2	1226.61	216.303	1208.25	21.926	57.417	0.880
3	1673.49	277.782	1669.10	48.043	97.969	1.455
4	2058.63	311.425	2060.41	42.835	144.664	1.875
5	2479.47	289.098	2425.69	24.369	197.515	4.482
6	2884.56	242.417	2783.61	34.911	254.334	4.902
7	3185.07	265.640	3098.79	47.688	315.929	5.860
8	3539.34	257.323	3432.97	63.085	381.419	6.624
9	3877.44	170.128	3707.39	83.259	452.494	6.121
10	4142.88	125.194	3973.17	79.099	528.572	7.242
11	4441.29	90.991	4244.33	92.049	604.322	10.788
12	4707.78	81.260	4512.08	87.002	685.585	12.554
13	4963.56	91.923	4739.46	95.021	770.306	13.019
14	5176.29	108.357	4970.84	92.805	861.456	16.887
15	5437.53	125.242	5187.60	83.568	956.044	19.017
16	5644.17	136.598	5399.19	83.668	1051.340	23.192
17	5856.69	177.284	5620.74	82.827	1152.829	27.490
18	6104.49	166.029	5823.54	81.444	1254.461	29.657
19	6334.02	178.232	6036.14	93.266	1360.434	35.609
20	6548.85	116.930	6238.19	112.325	1466.350	37.666
21	6749.40	132.408	6427.18	103.059	1580.892	38.844
22	6976.41	131.863	6625.91	112.024	1693.727	44.162
23	7179.27	150.089	6814.53	108.996	1811.952	38.270
24	7356.51	143.130	6997.31	101.231	1929.250	38.197
25	7548.03	174.734	7174.48	92.331	2050.457	39.362
26	7729.47	150.030	7351.14	95.702	2177.228	38.957
27	7912.80	157.745	7532.79	102.492	2313.919	37.071
28	8086.68	150.801	7700.82	106.463	2452.358	41.644
29	8257.62	171.547	7865.70	105.757	2595.170	47.146
30	8424.78	185.370	8034.42	105.203	2736.521	50.093
31	8586.06	189.714	8187.39	109.006	2879.455	62.550
32	8739.57	210.173	8338.94	116.544	3021.551	60.620
33	8920.17	191.736	8496.03	110.035	3166.783	66.698
34	9103.50	175.534	8656.14	114.463	3322.378	69.249
35	9271.92	138.275	8796.46	121.400	3482.630	79.772
36	9406.11	140.542	8945.15	116.806	3642.756	79.011
37	9547.23	143.227	9083.97	113.959	3817.585	77.876
38	9674.49	149.623	9217.77	112.960	3979.768	75.840
39	9797.55	157.029	9359.81	122.011	4144.529	84.680
40	9938.88	158.982	9497.57	114.596	4310.123	94.345
41	10080.63	162.515	9635.78	113.284	4483.321	94.072
42	10207.26	164.108	9771.87	115.611	4650.644	95.768
43	10349.85	135.472	9900.43	115.146	4825.932	90.820
44	10505.67	116.755	10033.65	121.609	5007.679	98.714
45	10645.74	104.197	10160.83	123.003	5185.933	103.523
46	10771.74	96.473	10280.64	118.119	5370.653	111.062
47	10918.11	98.944	10406.62	112.304	5562.353	104.885
48	11053.35	89.687	10526.18	113.255	5740.931	107.330
49	11190.27	85.511	10642.56	110.657	5943.302	113.581
50	11313.54	89.556	10764.28	118.835	6142.998	123.206


==> exp/NetPhy_Real_K5T50.dat <==
t	re	rs	ee	es	te	ts
0	0.00	0.000	0.00	0.000	0.000	0.000
1	157.55	16.304	167.37	2.381	30.322	0.333
2	343.62	37.630	347.26	3.426	71.544	1.832
3	506.23	70.124	480.33	14.143	119.710	2.884
4	626.29	59.248	616.26	4.014	170.669	1.924
5	776.94	59.985	745.14	9.830	225.444	2.516
6	903.44	47.287	843.54	15.063	280.434	1.903
7	1042.59	57.238	955.46	29.667	339.926	1.315
8	1181.05	78.141	1073.74	16.124	401.612	1.612
9	1282.71	71.483	1196.59	27.523	466.331	1.337
10	1404.38	87.753	1312.84	18.398	533.910	4.263
11	1474.07	96.159	1400.50	27.649	602.577	7.470
12	1566.53	93.428	1482.98	38.521	675.007	8.724
13	1643.81	89.307	1568.72	43.712	751.507	10.820
14	1735.81	104.126	1652.79	43.647	831.896	9.565
15	1844.37	94.298	1754.62	43.570	910.885	10.515
16	1936.37	110.799	1846.45	52.304	993.746	13.322
17	2013.65	132.060	1917.44	63.495	1080.943	17.070
18	2101.97	154.893	1989.43	65.273	1168.613	20.528
19	2212.60	142.890	2062.38	73.472	1257.062	24.303
20	2306.90	147.716	2143.88	71.084	1345.650	26.275
21	2382.80	149.703	2221.55	56.654	1439.509	28.985
22	2456.63	169.896	2291.88	57.314	1533.634	27.722
23	2518.73	170.168	2358.92	61.761	1631.180	34.372
24	2597.62	170.738	2439.37	59.392	1728.373	36.172
25	2687.78	142.046	2513.58	54.948	1824.407	37.443
26	2771.50	157.647	2593.10	44.922	1925.646	37.347
27	2827.62	159.302	2668.80	43.653	2034.186	37.755
28	2895.70	151.532	2734.89	46.835	2138.426	39.138
29	2983.33	171.335	2809.66	62.233	2242.445	40.988
30	3056.24	192.194	2881.94	61.620	2349.716	44.016
31	3128.92	181.921	2945.13	72.463	2456.572	46.132
32	3191.94	157.993	3011.66	70.771	2570.584	47.147
33	3266.92	134.561	3075.28	74.990	2679.331	46.932
34	3317.98	151.096	3140.91	81.540	2791.270	44.621
35	3388.82	163.202	3208.01	83.891	2902.360	45.196
36	3458.05	193.848	3265.11	83.597	3017.423	45.178
37	3524.06	189.958	3326.29	94.216	3135.300	47.167
38	3602.72	200.423	3395.93	104.313	3259.741	47.709
39	3663.90	161.375	3454.65	100.655	3378.672	47.540
40	3717.03	177.894	3514.05	96.678	3500.368	48.524
41	3783.50	176.988	3568.20	100.450	3623.920	53.036
42	3843.07	203.115	3623.66	94.541	3748.367	58.087
43	3947.26	261.146	3683.58	92.581	3874.552	59.856
44	4012.12	260.476	3737.24	93.718	4003.871	59.619
45	4072.38	278.693	3789.72	83.077	4136.226	64.520
46	4156.33	262.503	3843.34	88.191	4266.308	62.305
47	4210.15	266.497	3902.61	89.394	4403.999	64.417
48	4268.80	253.450	3957.13	82.612	4544.730	68.105
49	4340.33	234.737	4014.23	85.805	4680.371	68.539
50	4377.36	241.720	4058.35	86.004	4816.559	71.614


==> exp/f/NetHept_MaxD_B.dat <==
t	re
1	1154.60
5	1200.60
10	1012.20
25 	968.40
50	858.40


==> exp/f/NetHept_MaxD_T.dat <==
t	re
1	4.42
5	6.12
10	3.43
25	3.51
50	5.12

==> exp/f/NetPhy_CBI_T.dat <==
t	re
1	1062.0
5	804.62
10	345.32
25	167.34
50	40.43

==> exp/f/NetPhy_CB_T.dat <==
t	re
1	8814.12
5	1538.37
10	788.43
25	280.12
50	70.42

==> exp/f/NetPhy_LOC_K1.dat <==
t	re
19	815.68
99	754.23
199	631.34

==> exp/f/NetPhy_LSE_K1.dat <==
t	re
19	917.64
99	934.21
199	904.30

==> exp/f/NetPhy_MLE_K1.dat <==
t	re
19	1151.20
99	1130.75
199	1134.12

==> exp/f/NetPhy_MaxD_B.dat <==
t	re
1	844.03
5	835.32
10	842.81
25 	851.75
50	846.40


==> exp/f/NetPhy_MaxD_T.dat <==
t	re
1	6.21
5	3.43
10	2.12
25	1.45
50	1.32

==> exp/f/NetPhy_NO_K1.dat <==
t	re
19	673.00
99	601.65
199	568.18

==> exp/f/NetPhy_OnlineINC_B.dat <==
t	re
1	1121.08
5	1032.08
10	931.84
25 	768.19
50	732.28

==> exp/f/NetPhy_Online_B.dat <==
t	re
1	1151.20
5	1084.08
10	963.60
25 	789.80
50	776.80

==> exp/f/NetPhy_Random_T.dat <==
t	re
1	0.21
5	0.43
10	0.34
25	0.24
50	0.17

==> exp/f/NetPhy_Tau_E.dat <==
t	re
0.01	1181.31
0.02	1021.08
0.03	918.19

==> exp/f/NetPhy_Tau_T.dat <==
t	re
0.01	1440.13
0.02	1062.40
0.03	882.5
